Boolean Cumulants and Subordination in Free Probability

We study subordination of free convolutions. We prove that for free random variables $X,Y$ and a Borel function $f$ the conditional expectation $E_\varphi\left[ (z-X-f(X)Yf^*(X))^{-1}| X\right]$, is a resolvent again. This result allows explicit calculation of the distribution of $X+f(X)Yf^*(X)$. The main tool is a formula for conditional expectations in terms of Boolean cumulant transforms, generalizing subordination formulas for free additive and multiplicative convolutions.

==> pictures/asin-densityXYX500_1.dat <==
x y
-8.0 0.012660484385230047
-7.968 0.012690527318817597
-7.936 0.01272073702693341
-7.904 0.012751117032545016
-7.872 0.012781670904395227
-7.84 0.012812402258833374
-7.808 0.01284331476142121
-7.776 0.012874412128730254
-7.744 0.012905698130277893
-7.712 0.012937176590310096
-7.68 0.012968851390002072
-7.648 0.013000726469369476
-7.616 0.013032805829533527
-7.584 0.013065093534940599
-7.552 0.013097593715680336
-7.52 0.0131303105699053
-7.4879999999999995 0.013163248366390967
-7.4559999999999995 0.01319641144709844
-7.4239999999999995 0.013229804229892582
-7.3919999999999995 0.013263431211381004
-7.359999999999999 0.013297296969807575
-7.327999999999999 0.013331406168107204
-7.295999999999999 0.013365763557041036
-7.263999999999999 0.013400373978476503
-7.231999999999999 0.011535091157748102
-7.199999999999999 0.011589829654894334
-7.167999999999999 0.011645016959283744
-7.135999999999999 0.012904038549108874
-7.103999999999999 0.013577397855017187
-7.071999999999999 0.013613633697466864
-7.039999999999999 0.013650159318931505
-7.007999999999999 0.013686980424095182
-6.976 0.013724102844508616
-6.944 0.013761532543366779
-6.912 0.013799275620502193
-6.88 0.013837338317527969
-6.848 0.013875727023223606
-6.816 0.013914448279141442
-6.784 0.013953508785360736
-6.752 0.013992915406567916
-6.72 0.014032675178318329
-6.688 0.014072795313545947
-6.656 0.014113283209352866
-6.624 0.01415414645407709
-6.592 0.014195392834580513
-6.56 0.014237030343925306
-6.528 0.014279067189282985
-6.496 0.014321511800116489
-6.464 0.014364372836884375
-6.432 0.014407659199814297
-6.4 0.014451380038231806
-6.368 0.014495544760240762
-6.336 0.014540163042633933
-6.304 0.014585244841430476
-6.272 0.01463080040256487
-6.24 0.014676840273370396
-6.208 0.01472337531385319
-6.176 0.014770416709575187
-6.144 0.014817975983195992
-6.112 0.014866065009319113
-6.08 0.014914696026443472
-6.048 0.014963881654181542
-6.016 0.015013634541419924
-5.984 0.015063969167134234
-5.952 0.015114898326946472
-5.92 0.015166436664514232
-5.888 0.015218598903566869
-5.856 0.015271400270763789
-5.824 0.015324856481397052
-5.792 0.015378983761845893
-5.76 0.015433798870798963
-5.728 0.015489319123091209
-5.696 0.015545562407278625
-5.664 0.015602547208414464
-5.632 0.01566029263179302
-5.6 0.015718818425819046
-5.568 0.015778145006001366
-5.536 0.015838293480923596
-5.504 0.01589928567760901
-5.4719999999999995 0.01596114416846784
-5.4399999999999995 0.01602389229922252
-5.4079999999999995 0.016087554217136556
-5.3759999999999994 0.016152154900558057
-5.343999999999999 0.016217720189184187
-5.311999999999999 0.01628427681524953
-5.279999999999999 0.016351852435520696
-5.247999999999999 0.016420475664212994
-5.215999999999999 0.01649017610671193
-5.183999999999999 0.01656098439440621
-5.151999999999999 0.016632932219948365
-5.119999999999999 0.016706052373781824
-5.087999999999999 0.016780378781141695
-5.055999999999999 0.01685594654012718
-5.023999999999999 0.016932791960303062
-4.992 0.017010952602263537
-4.96 0.017090467317673965
-4.928 0.017171376290134915
-4.896 0.017253721076600472
-4.864 0.01733754464940621
-4.832 0.0174228914386646
-4.8 0.017512424368341578
-4.768 0.017626345515243
-4.736 0.017741598597959332
-4.704 0.017858207170997897
-4.672 0.017976195361228877
-4.64 0.018095587885527255
-4.608 0.018216410069473575
-4.576 0.018338687866679887
-4.544 0.01846244787874887
-4.512 0.018587717376353903
-4.48 0.018714524320886335
-4.448 0.018842897386682284
-4.416 0.01897286598500751
-4.384 0.019104460288137337
-4.352 0.019237711254878834
-4.32 0.019372650657045448
-4.288 0.01950931110688258
-4.256 0.019647726086012174
-4.224 0.019787929975215515
-4.192 0.019929958085651005
-4.16 0.02007384669132256
-4.128 0.020219633063114605
-4.096 0.020367355504050076
-4.064 0.020517053386422946
-4.032 0.020668767190232792
-4.0 0.020822538543522402
-3.968 0.0209784102644638
-3.936 0.02113642640551934
-3.904 0.021296632299236107
-3.872 0.021459074606446173
-3.84 0.02162380136676275
-3.808 0.021790862051169826
-3.776 0.021960307617296452
-3.7439999999999998 0.022132190567102365
-3.7119999999999997 0.022306565007801163
-3.6799999999999997 0.022483486715116376
-3.6479999999999997 0.022663013200050812
-3.6159999999999997 0.02284520377885244
-3.5839999999999996 0.023030119646358593
-3.5519999999999996 0.023217823953169302
-3.5199999999999996 0.023408381886635733
-3.488 0.023601860755972422
-3.456 0.02379833008186173
-3.424 0.023997861690626798
-3.392 0.02420052981344831
-3.36 0.02440641119073507
-3.328 0.024615585182190175
-3.296 0.02482813388280247
-3.264 0.025044142245192896
-3.232 0.025263698208698736
-3.2 0.025486892835643277
-3.168 0.02572056933278602
-3.136 0.0260038350189207
-3.104 0.026294347193550446
-3.072 0.026592299006675132
-3.04 0.02689788860355122
-3.008 0.02721131934472241
-2.976 0.02753280004178599
-2.944 0.027862545208969504
-2.912 0.02820077533205915
-2.88 0.02854771715440217
-2.848 0.02890360398151895
-2.816 0.029268676004464495
-2.784 0.029643180643162702
-2.752 0.030027372910212367
-2.7199999999999998 0.030421515796136125
-2.6879999999999997 0.03082588067687096
-2.6559999999999997 0.031240747744648693
-2.6239999999999997 0.03166640646299362
-2.5919999999999996 0.03210315604707496
-2.5599999999999996 0.032551305970596994
-2.5279999999999996 0.033011176500203916
-2.496 0.033483099258986224
-2.464 0.03396741782030412
-2.432 0.03446448833348256
-2.4 0.03497468018297337
-2.368 0.03549837668270159
-2.336 0.036035975807405494
-2.304 0.036587890962995105
-2.272 0.037154551797950054
-2.24 0.037736405058019555
-2.208 0.03833391548661147
-2.176 0.03894756677338403
-2.144 0.039577862553697274
-2.112 0.040225327461766984
-2.08 0.04089050824049172
-2.048 0.041573974911083604
-2.016 0.04227632200575922
-1.984 0.04299816986691932
-1.952 0.04374016601632884
-1.92 0.04450298659794754
-1.888 0.045287337898104206
-1.8559999999999999 0.046093957946783636
-1.8239999999999998 0.046923618203769196
-1.7919999999999998 0.04777712533333009
-1.7599999999999998 0.04865532307098913
-1.728 0.04955909418568508
-1.696 0.05048936254024892
-1.664 0.05144709525260696
-1.632 0.05243330495937806
-1.6 0.05344905218253913
-1.568 0.05449544779855884
-1.536 0.0555736556076315
-1.504 0.05668489499847259
-1.472 0.057830443701284484
-1.44 0.059011640617810585
-1.408 0.06022988871284026
-1.376 0.06148665794556104
-1.3439999999999999 0.06278348821174742
-1.3119999999999998 0.06412199225836823
-1.2799999999999998 0.06550385852027815
-1.248 0.06693085381364032
-1.216 0.06840482580190989
-1.184 0.06992770512614897
-1.152 0.07150150706145068
-1.12 0.07312833252304682
-1.088 0.07481036819758011
-1.056 0.07654988551400108
-1.024 0.07834923809122642
-0.992 0.08021085720182494
-0.96 0.08213724466623505
-0.9279999999999999 0.08413096243376215
-0.8959999999999999 0.08619461790507058
-0.864 0.08833084379397403
-0.832 0.09054227099941183
-0.8 0.09283149254163546
-0.768 0.0952010160868772
-0.736 0.09765320191170167
-0.704 0.1001901823074971
-0.6719999999999999 0.1028137573559041
-0.6399999999999999 0.10552526067344137
-0.608 0.10832538708668776
-0.576 0.11121397222988083
-0.544 0.11418971176479058
-0.512 0.11724980539737771
-0.48 0.12038950835249516
-0.44799999999999995 0.12360157099464472
-0.416 0.1268755468673966
-0.384 0.13019695238540416
-0.352 0.13354627080085568
-0.31999999999999995 0.13758781568181264
-0.288 0.14680118445632392
-0.256 0.15753675945927065
-0.22399999999999998 0.17018353933566768
-0.192 0.18524108813753407
-0.15999999999999998 0.2033189856643525
-0.128 0.2250481413619635
-0.096 0.25069647926977867
-0.064 0.2789524231121536
-0.032 0.3042073243279699
0.032 0.3042073243279699
0.064 0.2789524231121536
0.096 0.25069647926977867
0.128 0.2250481413619635
0.15999999999999998 0.2033189856643525
0.192 0.18524108813753398
0.22399999999999998 0.17018353933566768
0.256 0.15753675945927065
0.288 0.14680118445632392
0.31999999999999995 0.13758781568181264
0.352 0.13354627080085568
0.384 0.13019695238540416
0.416 0.1268755468673966
0.44799999999999995 0.12360157099464472
0.48 0.12038950835249516
0.512 0.11724980539737771
0.544 0.11418971176479058
0.576 0.11121397222988083
0.608 0.10832538708668776
0.6399999999999999 0.10552526067344137
0.6719999999999999 0.1028137573559041
0.704 0.1001901823074971
0.736 0.09765320191170167
0.768 0.0952010160868772
0.8 0.09283149254163546
0.832 0.09054227099941183
0.864 0.08833084379397403
0.8959999999999999 0.08619461790507058
0.9279999999999999 0.08413096243376215
0.96 0.08213724466623505
0.992 0.08021085720182494
1.024 0.07834923809122642
1.056 0.07654988551400108
1.088 0.07481036819758011
1.12 0.07312833252304682
1.152 0.07150150706145043
1.184 0.06992770512614897
1.216 0.06840482580190989
1.248 0.06693085381364032
1.2799999999999998 0.06550385852027815
1.3119999999999998 0.06412199225836823
1.3439999999999999 0.06278348821174742
1.376 0.06148665794556104
1.408 0.06022988871284026
1.44 0.059011640617810585
1.472 0.057830443701284484
1.504 0.05668489499847259
1.536 0.0555736556076315
1.568 0.05449544779855884
1.6 0.05344905218253913
1.632 0.05243330495937806
1.664 0.05144709525260696
1.696 0.05048936254024892
1.728 0.04955909418568508
1.7599999999999998 0.04865532307098913
1.7919999999999998 0.04777712533333009
1.8239999999999998 0.046923618203769196
1.8559999999999999 0.046093957946783636
1.888 0.045287337898104206
1.92 0.04450298659794754
1.952 0.04374016601632884
1.984 0.04299816986691932
2.016 0.04227632200575922
2.048 0.041573974911083604
2.08 0.04089050824049172
2.112 0.040225327461766984
2.144 0.039577862553697274
2.176 0.03894756677338403
2.208 0.03833391548661147
2.24 0.037736405058019555
2.272 0.037154551797950054
2.304 0.036587890962995105
2.336 0.036035975807405494
2.368 0.03549837668270159
2.4 0.03497468018297337
2.432 0.03446448833348256
2.464 0.03396741782030412
2.496 0.033483099258986224
2.5279999999999996 0.033011176500203916
2.5599999999999996 0.032551305970596994
2.5919999999999996 0.03210315604707496
2.6239999999999997 0.03166640646299362
2.6559999999999997 0.031240747744648693
2.6879999999999997 0.03082588067687096
2.7199999999999998 0.030421515796136125
2.752 0.030027372910212367
2.784 0.029643180643162702
2.816 0.029268676004464495
2.848 0.02890360398151895
2.88 0.02854771715440217
2.912 0.02820077533205915
2.944 0.027862545208969504
2.976 0.02753280004178599
3.008 0.02721131934472241
3.04 0.02689788860355122
3.072 0.026592299006675132
3.104 0.026294347193550446
3.136 0.0260038350189207
3.168 0.02572056933278602
3.2 0.025486892835643277
3.232 0.025263698208698736
3.264 0.025044142245192896
3.296 0.02482813388280247
3.328 0.024615585182190175
3.36 0.02440641119073507
3.392 0.02420052981344831
3.424 0.023997861690626798
3.456 0.02379833008186173
3.488 0.023601860755972422
3.5199999999999996 0.023408381886635733
3.5519999999999996 0.023217823953169302
3.5839999999999996 0.023030119646358593
3.6159999999999997 0.02284520377885244
3.6479999999999997 0.022663013200050812
3.6799999999999997 0.022483486715116376
3.7119999999999997 0.022306565007801163
3.7439999999999998 0.022132190567102365
3.776 0.021960307617296452
3.808 0.021790862051169826
3.84 0.02162380136676275
3.872 0.021459074606446173
3.904 0.021296632299236107
3.936 0.02113642640551934
3.968 0.0209784102644638
4.0 0.020822538543522402
4.032 0.020668767190232792
4.064 0.020517053386422946
4.096 0.020367355504050076
4.128 0.020219633063114605
4.16 0.02007384669132256
4.192 0.019929958085651005
4.224 0.019787929975215515
4.256 0.019647726086012174
4.288 0.01950931110688258
4.32 0.019372650657045448
4.352 0.019237711254878834
4.384 0.019104460288137337
4.416 0.01897286598500751
4.448 0.018842897386682284
4.48 0.018714524320886335
4.512 0.018587717376353903
4.544 0.01846244787874887
4.576 0.018338687866679887
4.608 0.018216410069473575
4.64 0.018095587885527255
4.672 0.017976195361228877
4.704 0.017858207170997897
4.736 0.017741598597959332
4.768 0.017626345515243
4.8 0.017512424368341578
4.832 0.0174228914386646
4.864 0.01733754464940621
4.896 0.017253721076600472
4.928 0.017171376290134915
4.96 0.017090467317673965
4.992 0.017010952602263537
5.023999999999999 0.016932791960303062
5.055999999999999 0.01685594654012718
5.087999999999999 0.016780378781141695
5.119999999999999 0.016706052373781824
5.151999999999999 0.016632932219948365
5.183999999999999 0.01656098439440621
5.215999999999999 0.016490176106721516
5.247999999999999 0.016420475664212994
5.279999999999999 0.016351852435520696
5.311999999999999 0.01628427681524953
5.343999999999999 0.016217720189184187
5.3759999999999994 0.016152154900558057
5.4079999999999995 0.016087554217136556
5.4399999999999995 0.01602389229922252
5.4719999999999995 0.01596114416846784
5.504 0.01589928567760901
5.536 0.015838293480923596
5.568 0.015778145006001366
5.6 0.015718818425819046
5.632 0.01566029263179302
5.664 0.015602547208414464
5.696 0.015545562407278625
5.728 0.015489319123091209
5.76 0.015433798870798963
5.792 0.015378983761845893
5.824 0.015324856481397052
5.856 0.015271400270763789
5.888 0.015218598903566869
5.92 0.015166436664514232
5.952 0.015114898326946472
5.984 0.015063969163789588
6.016 0.015013634723645232
6.048 0.014963881654181542
6.08 0.014914696026443472
6.112 0.014866065009319113
6.144 0.014817975983195992
6.176 0.014770416709575187
6.208 0.01472337531385319
6.24 0.014676840273370396
6.272 0.01463080040256487
6.304 0.014585244841430476
6.336 0.014540163042633933
6.368 0.014495544760240762
6.4 0.014451380038231806
6.432 0.014407659199814297
6.464 0.014364372836884375
6.496 0.014321511800116489
6.528 0.014279067189282985
6.56 0.014237030343925306
6.592 0.014195392834580513
6.624 0.01415414645407709
6.656 0.014113283209352866
6.688 0.014072795313545947
6.72 0.014032675178318329
6.752 0.013992915406567916
6.784 0.013953508785360736
6.816 0.013914448279141442
6.848 0.013875727023223606
6.88 0.013837338317527969
6.912 0.013799275620502193
6.944 0.013761532543366779
6.976 0.013724102844508616
7.007999999999999 0.013686980424095182
7.039999999999999 0.013650159318931505
7.071999999999999 0.013613633697466864
7.103999999999999 0.013577397855017187
7.135999999999999 0.012904038549108874
7.167999999999999 0.011645016959283744
7.199999999999999 0.011589829654894334
7.231999999999999 0.011535091157748102
7.263999999999999 0.013400373978476503
7.295999999999999 0.013365763557041036
7.327999999999999 0.013331406168107204
7.359999999999999 0.013297296969807575
7.3919999999999995 0.013263431211381004
7.4239999999999995 0.013229804229892582
7.4559999999999995 0.01319641144709844
7.4879999999999995 0.013163248366390967
7.52 0.0131303105699053
7.552 0.013097593715680336
7.584 0.013065093534940599
7.616 0.013032805829533527
7.648 0.013000726469369476
7.68 0.012968851390002072
7.712 0.012937176590310096
7.744 0.012905698130277893
7.776 0.012874412128730254
7.808 0.01284331476142121
7.84 0.012812402258833374
7.872 0.012781670904395227
7.904 0.012751117032545016
7.936 0.01272073702693341
7.968 0.012690527318817597
8.0 0.012660484385230047


==> pictures/asin-densityXYX500_2.dat <==
x y
-8.0 0.01034335629137574
-7.968 0.010388742719533588
-7.936 0.010434470653386683
-7.904 0.010480543838296377
-7.872 0.01052696606790577
-7.84 0.010573741197990464
-7.808 0.010620873139352806
-7.776 0.010668365859027773
-7.744 0.010716223386794068
-7.712 0.010764449806842104
-7.68 0.010813049270843715
-7.648 0.010862025989227838
-7.616 0.010911384236377096
-7.584 0.010961128354147134
-7.552 0.011011262747943205
-7.52 0.011061791890051305
-7.4879999999999995 0.011112720324343638
-7.4559999999999995 0.0111640526627469
-7.4239999999999995 0.011215793589010323
-7.3919999999999995 0.011267947860171724
-7.359999999999999 0.011320520307068411
-7.327999999999999 0.011373515836759763
-7.295999999999999 0.011426939433084171
-7.263999999999999 0.011480796159065068
-7.231999999999999 0.001834310770771504
-7.199999999999999 0.0076670293577479716
-7.167999999999999 0.010655680674081618
-7.135999999999999 0.011700658465372863
-7.103999999999999 0.011756759655136577
-7.071999999999999 0.011813326098842067
-7.039999999999999 0.011870363457709619
-7.007999999999999 0.011927877485748192
-6.976 0.011985874031734983
-6.944 0.012044359040700168
-6.912 0.012103338556063416
-6.88 0.012162818722407612
-6.848 0.012222805786952942
-6.816 0.012283306101734889
-6.784 0.012344326126322443
-6.752 0.012405872429459387
-6.72 0.012467951692202266
-6.688 0.012530570709760613
-6.656 0.012593736394070802
-6.624 0.012657455776602575
-6.592 0.012721736010811464
-6.56 0.012786584375004748
-6.528 0.012852008274724769
-6.496 0.01291801524613308
-6.464 0.012984612958466386
-6.432 0.013051809217328018
-6.4 0.013119611967640556
-6.368 0.013188029296896
-6.336 0.01325706943846063
-6.304 0.013326740774755286
-6.272 0.013397051840859446
-6.24 0.013468011327996849
-6.208 0.013539628087246108
-6.176 0.013611911133201135
-6.144 0.013684869647911298
-6.112 0.013758512984821307
-6.08 0.013832850672856526
-6.048 0.013907892420641426
-6.016 0.013983648120837668
-5.984 0.01406012785459702
-5.952 0.014137341896153843
-5.92 0.0142153007175577
-5.888 0.014294014993558753
-5.856 0.014373495606593468
-5.824 0.014453753652011419
-5.792 0.014534800443343716
-5.76 0.014616647517867952
-5.728 0.014699306642181314
-5.696 0.014782789818152868
-5.664 0.014867109288844145
-5.632 0.014952277544814667
-5.6 0.015038307330409473
-5.568 0.015125211650519835
-5.536 0.0152130037772832
-5.504 0.015301697257233559
-5.4719999999999995 0.015391305918453078
-5.4399999999999995 0.015481843878180078
-5.4079999999999995 0.01557332555056489
-5.3759999999999994 0.015665765654582577
-5.343999999999999 0.015759179222421676
-5.311999999999999 0.01585358160794636
-5.279999999999999 0.015948988495610533
-5.247999999999999 0.016045415909579135
-5.215999999999999 0.016142880223136983
-5.183999999999999 0.016241398168478794
-5.151999999999999 0.016340986846855598
-5.119999999999999 0.016441663738979564
-5.087999999999999 0.016543446715827317
-5.055999999999999 0.016646354050009433
-5.023999999999999 0.016750404427117054
-4.992 0.01685561695790133
-4.96 0.016962011190717642
-4.928 0.01706960712422934
-4.896 0.017178425221129917
-4.864 0.017288486421482775
-4.832 0.017399812157539826
-4.8 0.01750980737536106
-4.768 0.01759833993450673
-4.736 0.017688538179035075
-4.704 0.01778045280338969
-4.672 0.017874136177973
-4.64 0.017969642392971722
-4.608 0.01806702730267226
-4.576 0.018166348569622053
-4.544 0.01826766570838114
-4.512 0.0183710401295159
-4.48 0.018476535182484568
-4.448 0.018584216199165466
-4.416 0.01869415053587504
-4.384 0.018806407615259074
-4.352 0.018921058967844916
-4.32 0.019038178272264995
-4.288 0.019157841395476834
-4.256 0.01928012643107404
-4.224 0.019405113738058716
-4.192 0.019532885977959664
-4.16 0.019663528151239573
-4.128 0.019797127633172616
-4.096 0.01993377420866742
-4.064 0.020073560106267832
-4.032 0.02021658003210082
-4.0 0.020362931202637
-3.968 0.020512713377621138
-3.936 0.020666028892276964
-3.904 0.020822982690186845
-3.872 0.020983682355892343
-3.84 0.021148238147977467
-3.808 0.021316763033361864
-3.776 0.0214893727222851
-3.7439999999999998 0.02166618570522191
-3.7119999999999997 0.021847323290918295
-3.6799999999999997 0.02203290964760215
-3.6479999999999997 0.022223071846402407
-3.6159999999999997 0.02241793990796671
-3.5839999999999996 0.022617646853110036
-3.5519999999999996 0.022822328757362165
-3.5199999999999996 0.023032124810510812
-3.488 0.023247177381542205
-3.456 0.023467632089288204
-3.424 0.02369363787988272
-3.392 0.02392534711115709
-3.36 0.024162915645068443
-3.328 0.024406502948271628
-3.296 0.02465627220191864
-3.264 0.024912390421045375
-3.232 0.02517502858434704
-3.2 0.02544436177498884
-3.168 0.025713820455375586
-3.136 0.025944578816402223
-3.104 0.02617926924729317
-3.072 0.026417996827051454
-3.04 0.0266608705653483
-3.008 0.02690800359357463
-2.976 0.02715951336725229
-2.944 0.027415521880899043
-2.912 0.027676155895864578
-2.88 0.027941547182515066
-2.848 0.028211832777460623
-2.816 0.028487155257222
-2.784 0.02876766302939572
-2.752 0.02905351064278872
-2.7199999999999998 0.029344859117894827
-2.6879999999999997 0.02964187629942239
-2.6559999999999997 0.029944737232488576
-2.6239999999999997 0.030253624564514536
-2.5919999999999996 0.03056872897481944
-2.5599999999999996 0.030890249634240727
-2.5279999999999996 0.031218394697301848
-2.496 0.03155338182962966
-2.464 0.03189543877367787
-2.432 0.03224480395608077
-2.4 0.032601727140272006
-2.368 0.03296647012842819
-2.336 0.033339307517182955
-2.304 0.033720527512023944
-2.272 0.034110432805837365
-2.24 0.03450934152764846
-2.208 0.03491758826821999
-2.176 0.03533552519001655
-2.144 0.035763523229789866
-2.112 0.03620197340303738
-2.08 0.036651288220679326
-2.048 0.037111903229478514
-2.016 0.037584278689146475
-1.984 0.03806890140064844
-1.952 0.03856628670202203
-1.92 0.039076980650090416
-1.888 0.03960156240876554
-1.8559999999999999 0.04014064686740172
-1.8239999999999998 0.04069488751571267
-1.7919999999999998 0.04126497960536715
-1.7599999999999998 0.04185166363249437
-1.728 0.04245572918014068
-1.696 0.04307801916522887
-1.664 0.043719434541078295
-1.632 0.04438093951403263
-1.6 0.0450635673415862
-1.568 0.045768426789722656
-1.536 0.04649670933934754
-1.504 0.04724969724604108
-1.472 0.04802877257435393
-1.44 0.04883542734803534
-1.408 0.04967127498163129
-1.376 0.050538063187619324
-1.3439999999999999 0.05143768858776863
-1.3119999999999998 0.0523722132989488
-1.2799999999999998 0.05334388381387614
-1.248 0.054355152558337394
-1.216 0.055408702580815004
-1.184 0.05650747592165517
-1.152 0.05765470632106963
-1.12 0.058853957064018164
-1.088 0.06010916493238812
-1.056 0.06142469145028099
-1.024 0.06280538287874997
-0.992 0.06425664075808078
-0.96 0.0657845052301111
-0.9279999999999999 0.0673957539285377
-0.8959999999999999 0.06909801994018859
-0.864 0.07089993326698463
-0.832 0.07281129142790074
-0.8 0.074843266430941
-0.768 0.0770086574531309
-0.736 0.07932220138263371
-0.704 0.08180095717049708
-0.6719999999999999 0.08446478509327421
-0.6399999999999999 0.08733694909094729
-0.608 0.0904448801096911
-0.576 0.09382115199670839
-0.544 0.09750474064005786
-0.512 0.10154266415854739
-0.48 0.10599214054607839
-0.44799999999999995 0.11092345423620786
-0.416 0.11642380126103251
-0.384 0.1226024919604879
-0.352 0.1295980366203784
-0.31999999999999995 0.1368978136453961
-0.288 0.1402184913943928
-0.256 0.14346660985549053
-0.22399999999999998 0.14659090674231287
-0.192 0.14953017278655498
-0.15999999999999998 0.1522139407162717
-0.128 0.1545648111421882
-0.096 0.15650290523146396
-0.064 0.15795255732526717
-0.032 0.1588506319651012
0.032 0.1588506319651012
0.064 0.15795255732526717
0.096 0.15650290523146396
0.128 0.1545648111421882
0.15999999999999998 0.1522139407162717
0.192 0.14953017278655462
0.22399999999999998 0.14659090674231287
0.256 0.14346660985549053
0.288 0.1402184913943928
0.31999999999999995 0.1368978136453961
0.352 0.1295980366203784
0.384 0.1226024919604879
0.416 0.11642380126103251
0.44799999999999995 0.11092345423620786
0.48 0.10599214054607839
0.512 0.10154266415854739
0.544 0.09750474064005786
0.576 0.09382115199670839
0.608 0.0904448801096911
0.6399999999999999 0.08733694909094729
0.6719999999999999 0.08446478509327421
0.704 0.08180095717049708
0.736 0.07932220138263371
0.768 0.0770086574531309
0.8 0.074843266430941
0.832 0.07281129142790074
0.864 0.07089993326698463
0.8959999999999999 0.06909801994018859
0.9279999999999999 0.0673957539285377
0.96 0.0657845052301111
0.992 0.06425664075808078
1.024 0.06280538287874997
1.056 0.06142469145028099
1.088 0.06010916493238812
1.12 0.058853957064018164
1.152 0.05765470632106963
1.184 0.05650747592165517
1.216 0.055408702580815004
1.248 0.054355152558337394
1.2799999999999998 0.05334388381387614
1.3119999999999998 0.0523722132989488
1.3439999999999999 0.05143768858776863
1.376 0.050538063187619324
1.408 0.04967127498163129
1.44 0.04883542734803534
1.472 0.04802877257435393
1.504 0.04724969724604108
1.536 0.04649670933934754
1.568 0.045768426789722656
1.6 0.0450635673415862
1.632 0.04438093951403263
1.664 0.043719434541078295
1.696 0.04307801916522887
1.728 0.04245572918014068
1.7599999999999998 0.04185166363249437
1.7919999999999998 0.04126497960536715
1.8239999999999998 0.04069488751571267
1.8559999999999999 0.04014064686740172
1.888 0.03960156240876554
1.92 0.039076980650090416
1.952 0.03856628670202203
1.984 0.03806890140064844
2.016 0.037584278689146475
2.048 0.037111903229478514
2.08 0.036651288220679326
2.112 0.03620197340303738
2.144 0.035763523229789866
2.176 0.03533552519001655
2.208 0.03491758826821999
2.24 0.03450934152764846
2.272 0.034110432805837365
2.304 0.033720527512023944
2.336 0.033339307517182955
2.368 0.03296647012842819
2.4 0.032601727140272006
2.432 0.03224480395608077
2.464 0.03189543877367787
2.496 0.03155338182962966
2.5279999999999996 0.031218394697301848
2.5599999999999996 0.030890249634240727
2.5919999999999996 0.03056872897481944
2.6239999999999997 0.030253624564514536
2.6559999999999997 0.029944737232488576
2.6879999999999997 0.02964187629942239
2.7199999999999998 0.029344859117894827
2.752 0.02905351064278872
2.784 0.02876766302939572
2.816 0.028487155257222
2.848 0.028211832777460623
2.88 0.027941547182515066
2.912 0.027676155895864578
2.944 0.027415521880899043
2.976 0.02715951336725229
3.008 0.02690800359357463
3.04 0.0266608705653483
3.072 0.026417996827051454
3.104 0.02617926924729317
3.136 0.025944578816402223
3.168 0.025713820455375586
3.2 0.02544436177498884
3.232 0.02517502858434704
3.264 0.024912390421045375
3.296 0.02465627220191864
3.328 0.024406502948271628
3.36 0.024162915645068443
3.392 0.02392534711115709
3.424 0.02369363787988272
3.456 0.023467632089288204
3.488 0.023247177381542205
3.5199999999999996 0.023032124810510812
3.5519999999999996 0.022822328757362165
3.5839999999999996 0.022617646853110036
3.6159999999999997 0.02241793990796671
3.6479999999999997 0.022223071846402407
3.6799999999999997 0.02203290964760215
3.7119999999999997 0.021847323290918295
3.7439999999999998 0.02166618570522191
3.776 0.0214893727222851
3.808 0.021316763033361864
3.84 0.021148238147977467
3.872 0.020983682355892343
3.904 0.020822982690186845
3.936 0.020666028892276964
3.968 0.020512713377621138
4.0 0.020362931202637
4.032 0.02021658003210082
4.064 0.020073560106267832
4.096 0.01993377420866742
4.128 0.019797127633172616
4.16 0.019663528151239573
4.192 0.019532885977959664
4.224 0.019405113738058716
4.256 0.01928012643107404
4.288 0.019157841395476834
4.32 0.019038178272264995
4.352 0.018921058967844916
4.384 0.018806407615259074
4.416 0.01869415053587504
4.448 0.018584216199165466
4.48 0.018476535182484568
4.512 0.0183710401295159
4.544 0.01826766570838114
4.576 0.018166348569622053
4.608 0.01806702730267226
4.64 0.017969642392971722
4.672 0.017874136177973
4.704 0.01778045280338969
4.736 0.017688538179035075
4.768 0.01759833993450673
4.8 0.01750980737536106
4.832 0.017399812157539826
4.864 0.017288486421482775
4.896 0.017178425221129917
4.928 0.01706960712422934
4.96 0.016962011190717642
4.992 0.01685561695790133
5.023999999999999 0.016750404427117054
5.055999999999999 0.016646354050009433
5.087999999999999 0.016543446715827317
5.119999999999999 0.016441663738979564
5.151999999999999 0.016340986846855598
5.183999999999999 0.016241398168478794
5.215999999999999 0.016142880223136584
5.247999999999999 0.016045415909579135
5.279999999999999 0.015948988495610533
5.311999999999999 0.01585358160794636
5.343999999999999 0.015759179222421676
5.3759999999999994 0.015665765654582577
5.4079999999999995 0.01557332555056489
5.4399999999999995 0.015481843878180078
5.4719999999999995 0.015391305918453078
5.504 0.015301697257233559
5.536 0.0152130037772832
5.568 0.015125211650519835
5.6 0.015038307330409473
5.632 0.014952277544814667
5.664 0.014867109288844145
5.696 0.014782789818152868
5.728 0.014699306642181314
5.76 0.014616647517867952
5.792 0.014534800443343716
5.824 0.014453753652011419
5.856 0.014373495606593468
5.888 0.014294014993558753
5.92 0.0142153007175577
5.952 0.014137341896153843
5.984 0.014060127854595704
6.016 0.013983648120836079
6.048 0.013907892420641426
6.08 0.013832850672856526
6.112 0.013758512984821307
6.144 0.013684869647911298
6.176 0.013611911133201135
6.208 0.013539628087246108
6.24 0.013468011327996849
6.272 0.013397051840859446
6.304 0.013326740774755286
6.336 0.01325706943846063
6.368 0.013188029296896
6.4 0.013119611967640556
6.432 0.013051809217328018
6.464 0.012984612958466386
6.496 0.01291801524613308
6.528 0.012852008274724769
6.56 0.012786584375004748
6.592 0.012721736010811464
6.624 0.012657455776602575
6.656 0.012593736394070802
6.688 0.012530570709760613
6.72 0.012467951692202266
6.752 0.012405872429459387
6.784 0.012344326126322443
6.816 0.012283306101734889
6.848 0.012222805786952942
6.88 0.012162818722407612
6.912 0.012103338556063416
6.944 0.012044359040700168
6.976 0.011985874031734983
7.007999999999999 0.011927877485748192
7.039999999999999 0.011870363457709619
7.071999999999999 0.011813326098842067
7.103999999999999 0.011756759655136577
7.135999999999999 0.011700658465372863
7.167999999999999 0.010655680674081618
7.199999999999999 0.0076670293577479716
7.231999999999999 0.001834310770771504
7.263999999999999 0.011480796159065068
7.295999999999999 0.011426939433084171
7.327999999999999 0.011373515836759763
7.359999999999999 0.011320520307068411
7.3919999999999995 0.011267947860171724
7.4239999999999995 0.011215793589010323
7.4559999999999995 0.0111640526627469
7.4879999999999995 0.011112720324343638
7.52 0.011061791890051305
7.552 0.011011262747943205
7.584 0.010961128354147134
7.616 0.010911384236377096
7.648 0.010862025989227838
7.68 0.010813049270843715
7.712 0.010764449806842104
7.744 0.010716223386794068
7.776 0.010668365859027773
7.808 0.010620873139352806
7.84 0.010573741197990464
7.872 0.01052696606790577
7.904 0.010480543838296377
7.936 0.010434470653386683
7.968 0.010388742719533588
8.0 0.01034335629137574


==> pictures/asin-densityXYX500_3.dat <==
x y
-8.0 0.001582267331001454
-7.968 0.001592672383696266
-7.936 0.001603090860813873
-7.904 0.0016135221023138465
-7.872 0.0016239654434739821
-7.84 0.0016344202140790086
-7.808 0.0016448857392540293
-7.776 0.001655361339568652
-7.744 0.0016658463309291425
-7.712 0.0016763400251837719
-7.68 0.001686841729845423
-7.648 0.0016973507485765528
-7.616 0.0017078663813544998
-7.584 0.0017183879244573798
-7.552 0.0017289146709171441
-7.52 0.0017394459106282257
-7.4879999999999995 0.001749980930478526
-7.4559999999999995 0.0017605190141939423
-7.4239999999999995 0.0017710594436565676
-7.3919999999999995 0.0017816014980404492
-7.359999999999999 0.0017921444540813744
-7.327999999999999 0.0018026875869082614
-7.295999999999999 0.0018132301697136096
-7.263999999999999 0.0018237714742188767
-7.231999999999999 0.0014625696107274707
-7.199999999999999 0.0018448473285580108
-7.167999999999999 0.001855380415902589
-7.135999999999999 0.0018659093003210617
-7.103999999999999 0.0018764332489082565
-7.071999999999999 0.0018869515284039486
-7.039999999999999 0.0018974634055031936
-7.007999999999999 0.0019079681469694979
-6.976 0.0019184650199207123
-6.944 0.001928953292016466
-6.912 0.0019394322316202786
-6.88 0.0019499011081248103
-6.848 0.001960359192025738
-6.816 0.001970805755180443
-6.784 0.001981240071016188
-6.752 0.0019916614147312294
-6.72 0.0020020690634884614
-6.688 0.002012462296624824
-6.656 0.0020228403958325323
-6.624 0.0020332026453499406
-6.592 0.0020435483321615097
-6.56 0.0020538767462093682
-6.528 0.002064187180533998
-6.496 0.002074478931528121
-6.464 0.002084751299018002
-6.432 0.002095003586547808
-6.4 0.0021052351014922985
-6.368 0.0021154451552339924
-6.336 0.0021256330633806493
-6.304 0.002135798145856739
-6.272 0.00214593972714018
-6.24 0.0021560571363683756
-6.208 0.002166149707523607
-6.176 0.0021762167795792817
-6.144 0.002186257696650219
-6.112 0.0021962718081268364
-6.08 0.0022062584688308513
-6.048 0.0022162170391427293
-6.016 0.0022261468851402116
-5.984 0.002236047378724989
-5.952 0.0022459178977486246
-5.92 0.002255757826132705
-5.888 0.002265566553986014
-5.856 0.0022753434777131243
-5.824 0.002285088000135288
-5.792 0.002294799530575865
-5.76 0.0023044774849648045
-5.728 0.0023141212859468046
-5.696 0.0023237303629564817
-5.664 0.0023333041523058095
-5.632 0.00234284209728119
-5.6 0.0023523436481885534
-5.568 0.0023618082624762824
-5.536 0.0023712354047449404
-5.504 0.002380624546844031
-5.4719999999999995 0.0023899751679531916
-5.4399999999999995 0.0023992867545648373
-5.4079999999999995 0.002408558800631333
-5.3759999999999994 0.002417790807525303
-5.343999999999999 0.0024269822841378763
-5.311999999999999 0.002436132746873101
-5.279999999999999 0.002445241719723007
-5.247999999999999 0.002454308734280427
-5.215999999999999 0.0024633333297507834
-5.183999999999999 0.0024723150529864847
-5.151999999999999 0.002481253458507898
-5.119999999999999 0.0024901481085047843
-5.087999999999999 0.002498998572847575
-5.055999999999999 0.0025078044291161434
-5.023999999999999 0.0025165652625506172
-4.992 0.0025252806660954713
-4.96 0.0025339502403884345
-4.928 0.0025425735936934427
-4.896 0.002551150342014027
-4.864 0.0025596801089077617
-4.832 0.0025681625256096905
-4.8 0.0025765972309376613
-4.768 0.0025849838712843427
-4.736 0.0025933221005914595
-4.704 0.0026016115802566407
-4.672 0.002609851979221935
-4.64 0.0026180429738325937
-4.608 0.0026261842478152403
-4.576 0.0026342754922633774
-4.544 0.002642316405527221
-4.512 0.002650306693242447
-4.48 0.0026582460682889925
-4.448 0.002666134250548434
-4.416 0.002673970967113614
-4.384 0.0026817559520521876
-4.352 0.0026894889464015546
-4.32 0.002697169698103609
-4.288 0.002704797961882078
-4.256 0.0027123734992758873
-4.224 0.0027198960785139417
-4.192 0.002727365474447497
-4.16 0.0027347814684524786
-4.128 0.0027421438484100872
-4.096 0.0027710428627589078
-4.064 0.002802857615146688
-4.032 0.0028350160136178973
-4.0 0.002867521954303489
-3.968 0.002900379367334669
-3.936 0.002933592216619433
-3.904 0.0029671644985190438
-3.872 0.003001100241228832
-3.84 0.003035403504180399
-3.808 0.0030700783767303496
-3.776 0.0031051289772383714
-3.7439999999999998 0.003140559451383239
-3.7119999999999997 0.003176373971768442
-3.6799999999999997 0.0032125767356117932
-3.6479999999999997 0.003249171963495822
-3.6159999999999997 0.0032861638977222515
-3.5839999999999996 0.00332355680023236
-3.5519999999999996 0.0033613549507284335
-3.5199999999999996 0.0033995626444519576
-3.488 0.00343818418966182
-3.456 0.003477223905174916
-3.424 0.003516686117519827
-3.392 0.0035565751580100636
-3.36 0.0035968953593211073
-3.328 0.0036376510520999858
-3.296 0.0036788465611493335
-3.264 0.0037204862014403673
-3.232 0.0037625742736662263
-3.2 0.0038051150595569613
-3.168 0.0038481128169954785
-3.136 0.0038915717744774413
-3.104 0.003935496125226469
-3.072 0.003979890021269641
-3.04 0.0040247575666008135
-3.008 0.004070102810176424
-2.976 0.004115929738074812
-2.944 0.00416224226579332
-2.912 0.004209044229008441
-2.88 0.004256339374689469
-2.848 0.004304131350873986
-2.816 0.004352423696223035
-2.784 0.004401219828561238
-2.752 0.004450523032775653
-2.7199999999999998 0.004500336447845633
-2.6879999999999997 0.0045506630531593935
-2.6559999999999997 0.004601505653629961
-2.6239999999999997 0.004652866864125706
-2.5919999999999996 0.004704749092669637
-2.5599999999999996 0.004757154522568038
-2.5279999999999996 0.004810085093514332
-2.496 0.004863542481247503
-2.464 0.004917528076074819
-2.432 0.0049720429598613695
-2.4 0.005027087881739494
-2.368 0.005082663232012164
-2.336 0.005138769014685987
-2.304 0.005195404818066769
-2.272 0.005252569783587016
-2.24 0.0053102625727407225
-2.208 0.005368481331989719
-2.176 0.0054272236553813925
-2.144 0.005486486545175956
-2.112 0.005546266369770336
-2.08 0.005606558819555585
-2.048 0.005667358859703044
-2.016 0.00572866068063559
-1.984 0.005790457645543607
-1.952 0.0058527422347444055
-1.92 0.00591550598733639
-1.888 0.005978739439359135
-1.8559999999999999 0.006042432058816207
-1.8239999999999998 0.006106572177445668
-1.7919999999999998 0.006171146918731319
-1.7599999999999998 0.006236142122582999
-1.728 0.0063015422664504704
-1.696 0.006367330382692354
-1.664 0.006433487972308104
-1.632 0.006499994915173965
-1.6 0.00656682937661808
-1.568 0.006633967710504444
-1.536 0.006701384359100803
-1.504 0.006769051749696224
-1.472 0.006836940188473166
-1.44 0.006905017751786685
-1.408 0.006973250175418942
-1.376 0.007041600742246741
-1.3439999999999999 0.007110030168977507
-1.3119999999999998 0.007178496492718871
-1.2799999999999998 0.00724695495825215
-1.248 0.007315357907116372
-1.216 0.00738365466952453
-1.184 0.00745179146074399
-1.152 0.007519711283232617
-1.12 0.007587353836501486
-1.088 0.007654655436569422
-1.056 0.007721548947168029
-1.024 0.007787963725246334
-0.992 0.007853825583128481
-0.96 0.007919056770537374
-0.9279999999999999 0.007983575979015035
-0.8959999999999999 0.008047298372465045
-0.864 0.008110135646679466
-0.832 0.008171996121588535
-0.8 0.008232784869504791
-0.768 0.008292403882896423
-0.736 0.00835075228486712
-0.704 0.00840772658548506
-0.6719999999999999 0.008463220986663389
-0.6399999999999999 0.008517127737800724
-0.608 0.00856933754384587
-0.576 0.008619740026622243
-0.544 0.008668224239386086
-0.512 0.008714679233494727
-0.48 0.008758994674858678
-0.44799999999999995 0.008801061506579647
-0.416 0.008840772652637607
-0.384 0.00887802375623153
-0.352 0.008912713944672412
-0.31999999999999995 0.008944746611451232
-0.288 0.00897403020474619
-0.256 0.009000479010473114
-0.22399999999999998 0.00902401391707334
-0.192 0.00904456314866203
-0.15999999999999998 0.009062062952933792
-0.128 0.009076458230310776
-0.096 0.009087703091522433
-0.064 0.009095761331761074
-0.032 0.009100606811059534
0.032 0.009100606811059534
0.064 0.009095761331761074
0.096 0.009087703091522433
0.128 0.009076458230310776
0.15999999999999998 0.009062062952933792
0.192 0.009044563148661889
0.22399999999999998 0.00902401391707334
0.256 0.009000479010473114
0.288 0.00897403020474619
0.31999999999999995 0.008944746611451232
0.352 0.008912713944672412
0.384 0.00887802375623153
0.416 0.008840772652637607
0.44799999999999995 0.008801061506579647
0.48 0.008758994674858678
0.512 0.008714679233494727
0.544 0.008668224239386086
0.576 0.008619740026622243
0.608 0.00856933754384587
0.6399999999999999 0.008517127737800724
0.6719999999999999 0.008463220986663389
0.704 0.00840772658548506
0.736 0.00835075228486712
0.768 0.008292403882896423
0.8 0.008232784869504791
0.832 0.008171996121588535
0.864 0.008110135646679466
0.8959999999999999 0.008047298372465045
0.9279999999999999 0.007983575979015035
0.96 0.007919056770537374
0.992 0.007853825583128481
1.024 0.007787963725246334
1.056 0.007721548947168029
1.088 0.007654655436569422
1.12 0.007587353836501486
1.152 0.007519711283232617
1.184 0.00745179146074399
1.216 0.00738365466952453
1.248 0.007315357907116372
1.2799999999999998 0.00724695495825215
1.3119999999999998 0.007178496492718871
1.3439999999999999 0.007110030168977507
1.376 0.007041600742246741
1.408 0.006973250175418942
1.44 0.006905017751786685
1.472 0.006836940188473166
1.504 0.006769051749696224
1.536 0.006701384359100803
1.568 0.006633967710504444
1.6 0.00656682937661808
1.632 0.006499994915173965
1.664 0.006433487972308104
1.696 0.006367330382692354
1.728 0.0063015422664504704
1.7599999999999998 0.006236142122582999
1.7919999999999998 0.006171146918731319
1.8239999999999998 0.006106572177445668
1.8559999999999999 0.006042432058816207
1.888 0.005978739439359135
1.92 0.00591550598733639
1.952 0.0058527422347444055
1.984 0.005790457645543607
2.016 0.00572866068063559
2.048 0.005667358859703044
2.08 0.005606558819555585
2.112 0.005546266369770336
2.144 0.005486486545175956
2.176 0.0054272236553813925
2.208 0.005368481331989719
2.24 0.0053102625727407225
2.272 0.005252569783587016
2.304 0.005195404818066769
2.336 0.005138769014685987
2.368 0.005082663232012164
2.4 0.005027087881739494
2.432 0.0049720429598613695
2.464 0.004917528076074819
2.496 0.004863542481247503
2.5279999999999996 0.004810085093514332
2.5599999999999996 0.004757154522568038
2.5919999999999996 0.004704749092669637
2.6239999999999997 0.004652866864125706
2.6559999999999997 0.004601505653629961
2.6879999999999997 0.0045506630531593935
2.7199999999999998 0.004500336447845633
2.752 0.004450523032775653
2.784 0.004401219828561238
2.816 0.004352423696223035
2.848 0.004304131350873986
2.88 0.004256339374689469
2.912 0.004209044229008441
2.944 0.00416224226579332
2.976 0.004115929738074812
3.008 0.004070102810176424
3.04 0.0040247575666008135
3.072 0.003979890021269641
3.104 0.003935496125226469
3.136 0.0038915717744774413
3.168 0.0038481128169954785
3.2 0.0038051150595569613
3.232 0.0037625742736662263
3.264 0.0037204862014403673
3.296 0.0036788465611493335
3.328 0.0036376510520999858
3.36 0.0035968953593211073
3.392 0.0035565751580100636
3.424 0.003516686117519827
3.456 0.003477223905174916
3.488 0.00343818418966182
3.5199999999999996 0.0033995626444519576
3.5519999999999996 0.0033613549507284335
3.5839999999999996 0.00332355680023236
3.6159999999999997 0.0032861638977222515
3.6479999999999997 0.003249171963495822
3.6799999999999997 0.0032125767356117932
3.7119999999999997 0.003176373971768442
3.7439999999999998 0.003140559451383239
3.776 0.0031051289772383714
3.808 0.0030700783767303496
3.84 0.003035403504180399
3.872 0.003001100241228832
3.904 0.0029671644985190438
3.936 0.002933592216619433
3.968 0.002900379367334669
4.0 0.002867521954303489
4.032 0.0028350160136178973
4.064 0.002802857615146688
4.096 0.0027710428627589078
4.128 0.0027421438484100872
4.16 0.0027347814684524786
4.192 0.002727365474447497
4.224 0.0027198960785139417
4.256 0.0027123734992758873
4.288 0.002704797961882078
4.32 0.002697169698103609
4.352 0.0026894889464015546
4.384 0.0026817559520521876
4.416 0.002673970967113614
4.448 0.002666134250548434
4.48 0.0026582460682889925
4.512 0.002650306693242447
4.544 0.002642316405527221
4.576 0.0026342754922633774
4.608 0.0026261842478152403
4.64 0.0026180429738325937
4.672 0.002609851979221935
4.704 0.0026016115802566407
4.736 0.0025933221005914595
4.768 0.0025849838712843427
4.8 0.0025765972309376613
4.832 0.0025681625256096905
4.864 0.0025596801089077617
4.896 0.002551150342014027
4.928 0.0025425735936934427
4.96 0.0025339502403884345
4.992 0.0025252806660954713
5.023999999999999 0.0025165652625506172
5.055999999999999 0.0025078044291161434
5.087999999999999 0.002498998572847575
5.119999999999999 0.0024901481085047843
5.151999999999999 0.002481253458507898
5.183999999999999 0.0024723150529864847
5.215999999999999 0.002463333329751201
5.247999999999999 0.002454308734280427
5.279999999999999 0.002445241719723007
5.311999999999999 0.002436132746873101
5.343999999999999 0.0024269822841378763
5.3759999999999994 0.002417790807525303
5.4079999999999995 0.002408558800631333
5.4399999999999995 0.0023992867545648373
5.4719999999999995 0.0023899751679531916
5.504 0.002380624546844031
5.536 0.0023712354047449404
5.568 0.0023618082624762824
5.6 0.0023523436481885534
5.632 0.00234284209728119
5.664 0.0023333041523058095
5.696 0.0023237303629564817
5.728 0.0023141212859468046
5.76 0.0023044774849648045
5.792 0.002294799530575865
5.824 0.002285088000135288
5.856 0.0022753434777131243
5.888 0.002265566553986014
5.92 0.002255757826132705
5.952 0.0022459178977486246
5.984 0.0022360473787250224
6.016 0.0022261468851401925
6.048 0.0022162170391427293
6.08 0.0022062584688308513
6.112 0.0021962718081268364
6.144 0.002186257696650219
6.176 0.0021762167795792817
6.208 0.002166149707523607
6.24 0.0021560571363683756
6.272 0.002145939727140181
6.304 0.002135798145856739
6.336 0.0021256330633806493
6.368 0.0021154451552339924
6.4 0.0021052351014922985
6.432 0.002095003586547808
6.464 0.002084751299018002
6.496 0.002074478931528121
6.528 0.002064187180533998
6.56 0.0020538767462093682
6.592 0.0020435483321615097
6.624 0.0020332026453499406
6.656 0.0020228403958325323
6.688 0.002012462296624824
6.72 0.0020020690634884614
6.752 0.0019916614147312294
6.784 0.001981240071016188
6.816 0.001970805755180443
6.848 0.001960359192025738
6.88 0.0019499011081248103
6.912 0.0019394322316202786
6.944 0.001928953292016466
6.976 0.0019184650199207123
7.007999999999999 0.0019079681469694979
7.039999999999999 0.0018974634055031936
7.071999999999999 0.0018869515284039486
7.103999999999999 0.0018764332489082565
7.135999999999999 0.0018659093003210617
7.167999999999999 0.001855380415902589
7.199999999999999 0.0018448473285580108
7.231999999999999 0.0014625696107274707
7.263999999999999 0.0018237714742188767
7.295999999999999 0.0018132301697136096
7.327999999999999 0.0018026875869082614
7.359999999999999 0.0017921444540813744
7.3919999999999995 0.0017816014980404492
7.4239999999999995 0.0017710594436565676
7.4559999999999995 0.0017605190141939423
7.4879999999999995 0.001749980930478526
7.52 0.0017394459106282257
7.552 0.0017289146709171441
7.584 0.0017183879244573798
7.616 0.0017078663813544998
7.648 0.0016973507485765528
7.68 0.001686841729845423
7.712 0.0016763400251837719
7.744 0.0016658463309291425
7.776 0.001655361339568652
7.808 0.0016448857392540293
7.84 0.0016344202140790086
7.872 0.0016239654434739821
7.904 0.0016135221023138465
7.936 0.001603090860813873
7.968 0.001592672383696266
8.0 0.001582267331001454


==> pictures/asin-densityXYX500_4.dat <==
x y
-8.0 5.845647385450414e-4
-7.968 5.937463432240438e-4
-7.936 6.030175339039428e-4
-7.904 6.123792363695551e-4
-7.872 6.218323797896825e-4
-7.84 6.313779109377089e-4
-7.808 6.410167854398048e-4
-7.776 6.507499681162611e-4
-7.744 6.605784392678451e-4
-7.712 6.705031837276944e-4
-7.68 6.805252053931067e-4
-7.648 6.906455150228377e-4
-7.616 7.008651358365235e-4
-7.584 7.111851060326275e-4
-7.552 7.216064729569285e-4
-7.52 7.3213029548827e-4
-7.4879999999999995 7.427576483677388e-4
-7.4559999999999995 7.534896166344869e-4
-7.4239999999999995 7.643272986023075e-4
-7.3919999999999995 7.75271806073818e-4
-7.359999999999999 7.863242634826489e-4
-7.327999999999999 7.974858091014735e-4
-7.295999999999999 8.087575939486958e-4
-7.263999999999999 8.201407833929923e-4
-7.231999999999999 8.31636556292392e-4
-7.199999999999999 8.432461060117637e-4
-7.167999999999999 8.549706397988767e-4
-7.135999999999999 8.668113793047211e-4
-7.103999999999999 8.787695614792757e-4
-7.071999999999999 8.90846437477983e-4
-7.039999999999999 9.030432733767557e-4
-7.007999999999999 9.153613509199793e-4
-6.976 9.278019674118284e-4
-6.944 9.40366435437662e-4
-6.912 9.530560830850408e-4
-6.88 9.658722555121861e-4
-6.848 9.788163136574817e-4
-6.816 9.918896347630166e-4
-6.784 0.001005093613244063
-6.752 0.0010184296600268905
-6.72 0.0010318992036875327
-6.688 0.0010455036900389812
-6.656 0.0010592445824791608
-6.624 0.0010731233623131789
-6.592 0.0010871415289852608
-6.56 0.0011013006005805017
-6.528 0.0011156021133772909
-6.496 0.0011300476230195573
-6.464 0.0011446387038136603
-6.432 0.001159376949781826
-6.4 0.0011742639744688863
-6.368 0.0011893014112457226
-6.336 0.0012044909139929212
-6.304 0.0012198341566642566
-6.272 0.00123533283417077
-6.24 0.0012509886622770639
-6.208 0.0012668033781179674
-6.176 0.00128277874034186
-6.144 0.0012989165294935079
-6.112 0.0013152185481752053
-6.08 0.001331686621480597
-6.048 0.0013483225971689
-6.016 0.0013651283460394937
-5.984 0.001382105762197341
-5.952 0.0013992567633672446
-5.92 0.0014165832911964033
-5.888 0.0014340873115662538
-5.856 0.0014517708148911153
-5.824 0.0014696358164528796
-5.792 0.001487684356722549
-5.76 0.0015059185016224543
-5.728 0.0015243403429068003
-5.696 0.0015429519985251897
-5.664 0.001561755612760601
-5.632 0.001580753356858299
-5.6 0.0015999474289638857
-5.568 0.0016193400549677397
-5.536 0.0016389334882648675
-5.504 0.0016587300104761644
-5.4719999999999995 0.0016787319317812484
-5.4399999999999995 0.0016989415909297513
-5.4079999999999995 0.0017193613560214415
-5.3759999999999994 0.0017399936244747128
-5.343999999999999 0.0017608408235913363
-5.311999999999999 0.0017819054107000127
-5.279999999999999 0.0018031898736776454
-5.247999999999999 0.0018246967312658398
-5.215999999999999 0.0018464285332630672
-5.183999999999999 0.0018683878609439804
-5.151999999999999 0.0018905773274420722
-5.119999999999999 0.0019129995779896285
-5.087999999999999 0.0019356572902202171
-5.055999999999999 0.001958553174790364
-5.023999999999999 0.0019816899750923892
-4.992 0.0020050704681893352
-4.96 0.0020286974648175368
-4.928 0.0020525738095778356
-4.896 0.002076702381744562
-4.864 0.002101086094734867
-4.832 0.0021257278971915307
-4.8 0.0021506307727661095
-4.768 0.0021757977405544794
-4.736 0.0022012318553939567
-4.704 0.002226936207703473
-4.672 0.0022529139244185066
-4.64 0.0022791681686124988
-4.608 0.0023057021398781756
-4.576 0.0023325190745747313
-4.544 0.0023596222457317496
-4.512 0.002387014963558708
-4.48 0.002414700575523574
-4.448 0.002442682465732228
-4.416 0.0024709640560761264
-4.384 0.0024995488055647927
-4.352 0.0025284402105182403
-4.32 0.0025576418045880635
-4.288 0.0025871571584319226
-4.256 0.002616989880077634
-4.224 0.0026471436144943957
-4.192 0.0026776220435097272
-4.16 0.0027084288854217365
-4.128 0.0027395678949882394
-4.096 0.0027494524085420217
-4.064 0.0027567069494619494
-4.032 0.002763907277978122
-4.0 0.0027710532070609147
-3.968 0.0027781445557308153
-3.936 0.0027851811490967795
-3.904 0.0027921628180991483
-3.872 0.002799089399468773
-3.84 0.002805960735758158
-3.808 0.0028127766751344665
-3.776 0.002819537071352361
-3.7439999999999998 0.0028262417835313498
-3.7119999999999997 0.002832890676339288
-3.6799999999999997 0.0028394836196430013
-3.6479999999999997 0.0028460204885157846
-3.6159999999999997 0.0028525011631823543
-3.5839999999999996 0.0028589255288551784
-3.5519999999999996 0.002865293475692506
-3.5199999999999996 0.0028716048987125495
-3.488 0.0028778596976419824
-3.456 0.002884057776890244
-3.424 0.0028901990454086625
-3.392 0.0028962834166618304
-3.36 0.0029023108084586186
-3.328 0.002908281142893624
-3.296 0.0029141943462556927
-3.264 0.0029200503489708643
-3.232 0.002925849085396051
-3.2 0.002931590493893538
-3.168 0.002937274516621993
-3.136 0.002942901099488752
-3.104 0.002948470191988146
-3.072 0.002953981747233595
-3.04 0.0029594357217652286
-3.008 0.0029648320755490433
-2.976 0.0029701707717553105
-2.944 0.002975451776853963
-2.912 0.0029806750603327808
-2.88 0.002985840594767622
-2.848 0.0029909483556221717
-2.816 0.002995998321251603
-2.784 0.0030009904727601
-2.752 0.0030059247939372793
-2.7199999999999998 0.0030108012711460713
-2.6879999999999997 0.00301561989330348
-2.6559999999999997 0.0030203806517235666
-2.6239999999999997 0.0030250835400922496
-2.5919999999999996 0.003029728554370435
-2.5599999999999996 0.003034315692674752
-2.5279999999999996 0.003038844955266131
-2.496 0.0030433163444240473
-2.464 0.0030477298643837927
-2.432 0.0030520855212680374
-2.4 0.00305638332298853
-2.368 0.003060623279198558
-2.336 0.0030648054012132843
-2.304 0.003068929701908641
-2.272 0.003072996195687769
-2.24 0.0030770048983996645
-2.208 0.003080955827239116
-2.176 0.0030848490007448492
-2.144 0.003088684438639474
-2.112 0.0030924621618686897
-2.08 0.0030961821924192488
-2.048 0.0030998445533760577
-2.016 0.003103449268781714
-1.984 0.0031069963635433884
-1.952 0.003110485863489852
-1.92 0.0031139177951722695
-1.888 0.0031172921859180837
-1.8559999999999999 0.003120609063732551
-1.8239999999999998 0.0031238684571911492
-1.7919999999999998 0.0031270703954433317
-1.7599999999999998 0.0031302149081805864
-1.728 0.003133302025482578
-1.696 0.0031363317778531816
-1.664 0.0031393041961402606
-1.632 0.0031422193114841244
-1.6 0.0031450771552519775
-1.568 0.0031478777590202606
-1.536 0.003150621154492807
-1.504 0.003153307373477283
-1.472 0.0031559364478392525
-1.44 0.003158508409438399
-1.408 0.0031610232901017944
-1.376 0.0031634811215744026
-1.3439999999999999 0.0031658819354713043
-1.3119999999999998 0.00316822576325491
-1.2799999999999998 0.00317051263618445
-1.248 0.003172742585257584
-1.216 0.0031749156412119338
-1.184 0.0031770318344502843
-1.152 0.003179091195035959
-1.12 0.0031810937526363246
-1.088 0.0031830395364930214
-1.056 0.003184928575404603
-1.024 0.0031867608976617486
-0.992 0.003188536531059066
-0.96 0.0031902555028218214
-0.9279999999999999 0.0031919178396185763
-0.8959999999999999 0.003193523567495293
-0.864 0.0031950727118724436
-0.832 0.0031965652975102354
-0.8 0.0031980013484882884
-0.768 0.0031993808881725545
-0.736 0.003200703939199523
-0.704 0.0032019705234530484
-0.6719999999999999 0.0032031806620427053
-0.6399999999999999 0.003204334375279371
-0.608 0.0032054316826602754
-0.576 0.0032064726028471816
-0.544 0.003207457153652534
-0.512 0.0032083853520202105
-0.48 0.003209257214011279
-0.44799999999999995 0.003210072754781965
-0.416 0.0032108319885832876
-0.384 0.0032115349287356316
-0.352 0.0032121815876211194
-0.31999999999999995 0.003212771976674715
-0.288 0.0032133061063717707
-0.256 0.0032137839862163703
-0.22399999999999998 0.0032142056247351776
-0.192 0.0032145710294721633
-0.15999999999999998 0.00321488020697608
-0.128 0.0032151331627997344
-0.096 0.0032153299014924105
-0.064 0.0032154704265970786
-0.032 0.003215554740646133
0.032 0.003215554740646133
0.064 0.0032154704265970786
0.096 0.0032153299014924105
0.128 0.0032151331627997344
0.15999999999999998 0.00321488020697608
0.192 0.0032145710294722105
0.22399999999999998 0.0032142056247351776
0.256 0.0032137839862163703
0.288 0.0032133061063717707
0.31999999999999995 0.003212771976674715
0.352 0.0032121815876211194
0.384 0.0032115349287356316
0.416 0.0032108319885832876
0.44799999999999995 0.003210072754781965
0.48 0.003209257214011279
0.512 0.0032083853520202105
0.544 0.003207457153652534
0.576 0.0032064726028471816
0.608 0.0032054316826602754
0.6399999999999999 0.003204334375279371
0.6719999999999999 0.0032031806620427053
0.704 0.0032019705234530484
0.736 0.003200703939199523
0.768 0.0031993808881725545
0.8 0.0031980013484882884
0.832 0.0031965652975102354
0.864 0.0031950727118724436
0.8959999999999999 0.003193523567495293
0.9279999999999999 0.0031919178396185763
0.96 0.0031902555028218214
0.992 0.003188536531059066
1.024 0.0031867608976617486
1.056 0.003184928575404603
1.088 0.0031830395364930214
1.12 0.0031810937526363246
1.152 0.003179091195035959
1.184 0.0031770318344502843
1.216 0.0031749156412119338
1.248 0.003172742585257584
1.2799999999999998 0.00317051263618445
1.3119999999999998 0.00316822576325491
1.3439999999999999 0.0031658819354713043
1.376 0.0031634811215744026
1.408 0.0031610232901017944
1.44 0.003158508409438399
1.472 0.0031559364478392525
1.504 0.003153307373477283
1.536 0.003150621154492807
1.568 0.0031478777590202606
1.6 0.0031450771552519775
1.632 0.0031422193114841244
1.664 0.0031393041961402606
1.696 0.0031363317778531816
1.728 0.003133302025482578
1.7599999999999998 0.0031302149081805864
1.7919999999999998 0.0031270703954433317
1.8239999999999998 0.0031238684571911492
1.8559999999999999 0.003120609063732551
1.888 0.0031172921859180837
1.92 0.0031139177951722695
1.952 0.003110485863489852
1.984 0.0031069963635433884
2.016 0.003103449268781714
2.048 0.0030998445533760577
2.08 0.0030961821924192488
2.112 0.0030924621618686897
2.144 0.003088684438639474
2.176 0.0030848490007448492
2.208 0.003080955827239116
2.24 0.0030770048983996645
2.272 0.003072996195687769
2.304 0.003068929701908641
2.336 0.0030648054012132843
2.368 0.003060623279198558
2.4 0.00305638332298853
2.432 0.0030520855212680374
2.464 0.0030477298643837927
2.496 0.0030433163444240473
2.5279999999999996 0.003038844955266131
2.5599999999999996 0.003034315692674752
2.5919999999999996 0.003029728554370435
2.6239999999999997 0.0030250835400922496
2.6559999999999997 0.0030203806517235666
2.6879999999999997 0.00301561989330348
2.7199999999999998 0.0030108012711460713
2.752 0.0030059247939372793
2.784 0.0030009904727601
2.816 0.002995998321251603
2.848 0.0029909483556221717
2.88 0.002985840594767622
2.912 0.0029806750603327808
2.944 0.002975451776853963
2.976 0.0029701707717553105
3.008 0.0029648320755490433
3.04 0.0029594357217652286
3.072 0.002953981747233595
3.104 0.002948470191988146
3.136 0.002942901099488752
3.168 0.002937274516621993
3.2 0.002931590493893538
3.232 0.002925849085396051
3.264 0.0029200503489708643
3.296 0.0029141943462556927
3.328 0.002908281142893624
3.36 0.0029023108084586186
3.392 0.0028962834166618304
3.424 0.0028901990454086625
3.456 0.002884057776890244
3.488 0.0028778596976419824
3.5199999999999996 0.0028716048987125495
3.5519999999999996 0.002865293475692506
3.5839999999999996 0.0028589255288551784
3.6159999999999997 0.0028525011631823543
3.6479999999999997 0.0028460204885157846
3.6799999999999997 0.0028394836196430013
3.7119999999999997 0.002832890676339288
3.7439999999999998 0.0028262417835313498
3.776 0.002819537071352361
3.808 0.0028127766751344665
3.84 0.002805960735758158
3.872 0.002799089399468773
3.904 0.0027921628180991483
3.936 0.0027851811490967795
3.968 0.0027781445557308153
4.0 0.0027710532070609147
4.032 0.002763907277978122
4.064 0.0027567069494619494
4.096 0.0027494524085420217
4.128 0.0027395678949882394
4.16 0.0027084288854217365
4.192 0.0026776220435097272
4.224 0.0026471436144943957
4.256 0.002616989880077634
4.288 0.0025871571584319226
4.32 0.0025576418045880635
4.352 0.0025284402105182403
4.384 0.0024995488055647927
4.416 0.0024709640560761264
4.448 0.002442682465732228
4.48 0.002414700575523574
4.512 0.002387014963558708
4.544 0.0023596222457317496
4.576 0.0023325190745747313
4.608 0.0023057021398781756
4.64 0.0022791681686124988
4.672 0.0022529139244185066
4.704 0.002226936207703473
4.736 0.0022012318553939567
4.768 0.0021757977405544794
4.8 0.0021506307727661095
4.832 0.0021257278971915307
4.864 0.002101086094734867
4.896 0.002076702381744562
4.928 0.0020525738095778356
4.96 0.0020286974648175368
4.992 0.0020050704681893352
5.023999999999999 0.0019816899750923892
5.055999999999999 0.001958553174790364
5.087999999999999 0.0019356572902202171
5.119999999999999 0.0019129995779896285
5.151999999999999 0.0018905773274420722
5.183999999999999 0.0018683878609439804
5.215999999999999 0.0018464285332658987
5.247999999999999 0.0018246967312658398
5.279999999999999 0.0018031898736776454
5.311999999999999 0.0017819054107000127
5.343999999999999 0.0017608408235913363
5.3759999999999994 0.0017399936244747128
5.4079999999999995 0.0017193613560214415
5.4399999999999995 0.0016989415909297513
5.4719999999999995 0.0016787319317812484
5.504 0.0016587300104761644
5.536 0.0016389334882648675
5.568 0.0016193400549677397
5.6 0.0015999474289638857
5.632 0.001580753356858299
5.664 0.001561755612760601
5.696 0.0015429519985251897
5.728 0.0015243403429068003
5.76 0.0015059185016224543
5.792 0.001487684356722549
5.824 0.0014696358164528796
5.856 0.0014517708148911153
5.888 0.0014340873115662538
5.92 0.0014165832911964033
5.952 0.0013992567633672446
5.984 0.0013821057621973977
6.016 0.0013651283460394468
6.048 0.0013483225971689
6.08 0.001331686621480597
6.112 0.0013152185481752053
6.144 0.0012989165294935079
6.176 0.00128277874034186
6.208 0.0012668033781179674
6.24 0.0012509886622770639
6.272 0.00123533283417077
6.304 0.0012198341566642566
6.336 0.0012044909139929212
6.368 0.0011893014112457226
6.4 0.0011742639744688863
6.432 0.001159376949781826
6.464 0.0011446387038136603
6.496 0.0011300476230195573
6.528 0.0011156021133772909
6.56 0.0011013006005805017
6.592 0.0010871415289852608
6.624 0.0010731233623131789
6.656 0.0010592445824791608
6.688 0.0010455036900389812
6.72 0.0010318992036875327
6.752 0.0010184296600268905
6.784 0.001005093613244063
6.816 9.918896347630166e-4
6.848 9.788163136574817e-4
6.88 9.658722555121861e-4
6.912 9.530560830850408e-4
6.944 9.40366435437662e-4
6.976 9.278019674118284e-4
7.007999999999999 9.153613509199793e-4
7.039999999999999 9.030432733767557e-4
7.071999999999999 8.90846437477983e-4
7.103999999999999 8.787695614792757e-4
7.135999999999999 8.668113793047211e-4
7.167999999999999 8.549706397988767e-4
7.199999999999999 8.432461060117637e-4
7.231999999999999 8.31636556292392e-4
7.263999999999999 8.201407833929923e-4
7.295999999999999 8.087575939486958e-4
7.327999999999999 7.974858091014735e-4
7.359999999999999 7.863242634826489e-4
7.3919999999999995 7.75271806073818e-4
7.4239999999999995 7.643272986023075e-4
7.4559999999999995 7.534896166344869e-4
7.4879999999999995 7.427576483677388e-4
7.52 7.3213029548827e-4
7.552 7.216064729569285e-4
7.584 7.111851060326275e-4
7.616 7.008651358365235e-4
7.648 6.906455150228377e-4
7.68 6.805252053931067e-4
7.712 6.705031837276944e-4
7.744 6.605784392678451e-4
7.776 6.507499681162611e-4
7.808 6.410167854398048e-4
7.84 6.313779109377089e-4
7.872 6.218323797896825e-4
7.904 6.123792363695551e-4
7.936 6.030175339039428e-4
7.968 5.937463432240438e-4
8.0 5.845647385450414e-4


==> pictures/asin-densityXYX500_5.dat <==
x y
-7.231999999999999 0.013435242368779776
-7.199999999999999 0.013470373762350978
-7.167999999999999 0.01350577329527959
-7.135999999999999 0.013541446209155168
-7.103999999999999 0.014757526552216573
-7.071999999999999 0.016353559811860954
-7.039999999999999 0.01776391899203614
-7.007999999999999 0.019031909656774763
-6.976 0.02018614561666611
-6.944 0.021246763530997876
-6.912 0.022228607170319565
-6.88 0.023143014999660663
-6.848 0.023998895259094283
-6.816 0.024803408404043388
-6.784 0.025562419587022774
-6.752 0.026280809639656073
-6.72 0.026962695347172605
-6.688 0.027611589533650484
-6.656 0.02823052001107829
-6.624 0.028822119686352152
-6.592 0.029388695989036945
-6.56 0.029932285176954145
-6.528 0.03045469538805072
-6.496 0.03095754118454236
-6.464 0.03144227157427136
-6.432 0.03191019296627993
-6.4 0.03236248814640658
-6.368 0.03280023209244851
-6.336 0.03322440525511479
-6.304 0.03363590478872241
-6.272 0.034035554109064524
-6.24 0.034424111076303
-6.208 0.034802275039279934
-6.176 0.03517069293089903
-6.144 0.03552996456768927
-6.112 0.035880647278080366
-6.08 0.0362232599612963
-6.048 0.036558286660967464
-6.016 0.03688617972299948
-5.984 0.037207362595733345
-5.952 0.0375222323210811
-5.92 0.03783116175741559
-5.888 0.03813450156896053
-5.856 0.03843258201101757
-5.824 0.038725714536142146
-5.792 0.03901419324274114
-5.76 0.03929829618461068
-5.728 0.039578286557330054
-5.696 0.039854413775325136
-5.664 0.04012691445164724
-5.632 0.04039601329084773
-5.6 0.04066192390421464
-5.568 0.04092484955525353
-5.536 0.041184983842613314
-5.504 0.041442511326524004
-5.4719999999999995 0.0416976081044011
-5.4399999999999995 0.04195044234041512
-5.4079999999999995 0.04220117475328229
-5.3759999999999994 0.04244995906638712
-5.343999999999999 0.04269694242333846
-5.311999999999999 0.042942265772409983
-5.279999999999999 0.04318606422232167
-5.247999999999999 0.04342846737205076
-5.215999999999999 0.04366959961693246
-5.183999999999999 0.04390958043290769
-5.151999999999999 0.044148524640946867
-5.119999999999999 0.04438654265323269
-5.087999999999999 0.04462374070268528
-5.055999999999999 0.04486022105705927
-5.023999999999999 0.04509608221925363
-4.992 0.04533141911453647
-4.96 0.04556632326613774
-4.928 0.045800882960136444
-4.896 0.046035183400214785
-4.864 0.046269306853970474
-4.832 0.04650333279046856
-4.8 0.04673733801083198
-4.768 0.046971396771914135
-4.736 0.04720558090398697
-4.704 0.04743995992315142
-4.672 0.047674601138620605
-4.64 0.04790956975616873
-4.608 0.048144928977661164
-4.576 0.04838074009746135
-4.544 0.04861706259628069
-4.512 0.048853954232577074
-4.48 0.04909147113241948
-4.448 0.04932966787833663
-4.416 0.04956859759653265
-4.384 0.049808312044416395
-4.352 0.05004886169765697
-4.32 0.05029029583761683
-4.288 0.05053266263963419
-4.256 0.05077600926185708
-4.224 0.051020381935842914
-4.192 0.05126582605858789
-4.16 0.05151238628655548
-4.128 0.05176010663170425
-4.096 0.05200903056022805
-4.064 0.052259201093520315
-4.032 0.05251066091244254
-4.0 0.05276345246434171
-3.968 0.05301761807336728
-3.936 0.05327320005381344
-3.904 0.05353024082748603
-3.872 0.0537887830441595
-3.84 0.05404886970547055
-3.808 0.05431054429292097
-3.776 0.05457385089916279
-3.7439999999999998 0.054838834363408424
-3.7119999999999997 0.05510554040955696
-3.6799999999999997 0.055374015789166155
-3.6479999999999997 0.055644308427218445
-3.6159999999999997 0.055916467571597114
-3.5839999999999996 0.0561905439463111
-3.5519999999999996 0.05646658990789577
-3.5199999999999996 0.056744659605354165
-3.488 0.057024809143617995
-3.456 0.057307096750059974
-3.424 0.05759158294464699
-3.392 0.0578783307131521
-3.36 0.05816740568412799
-3.328 0.058458876309061776
-3.296 0.05875281404621568
-3.264 0.05904929354813014
-3.232 0.059348392853152
-3.2 0.05965019358120375
-3.168 0.05995478113373484
-3.136 0.06026224489891526
-3.104 0.0605726784621195
-3.072 0.06088617982181901
-3.04 0.061202851612444785
-3.008 0.06152280133394604
-2.976 0.06184614158967639
-2.944 0.06217299033230717
-2.912 0.06250347112037298
-2.88 0.06283771338467904
-2.848 0.06317585270735507
-2.816 0.06351803111362597
-2.784 0.06386439737863248
-2.752 0.06421510735025864
-2.7199999999999998 0.06457032429001959
-2.6879999999999997 0.06493021923350481
-2.6559999999999997 0.06529497137295943
-2.6239999999999997 0.06566476846356457
-2.5919999999999996 0.06603980725634295
-2.5599999999999996 0.06642029396011341
-2.5279999999999996 0.0668064447351364
-2.496 0.0671984862220399
-2.464 0.06759665610904256
-2.432 0.06800120374136989
-2.4 0.06841239077693026
-2.368 0.06883049189274983
-2.336 0.069255795546971
-2.304 0.06968860480209874
-2.272 0.07012923821517195
-2.24 0.07057803080161348
-2.208 0.071035335080107
-2.176 0.07150152220650954
-2.144 0.07197698320581752
-2.112 0.07246213031226416
-2.08 0.07295739842862631
-2.048 0.073463246717306
-2.016 0.0739801603370966
-1.984 0.07450865234135841
-1.952 0.07504926575516963
-1.92 0.0756025758513644
-1.888 0.07616919264777762
-1.8559999999999999 0.07674976365109065
-1.8239999999999998 0.07734497687595095
-1.7919999999999998 0.0779555641719803
-1.7599999999999998 0.07858230489580409
-1.728 0.07922602997041675
-1.696 0.07988762638036352
-1.664 0.0805680421582053
-1.632 0.08126829192606567
-1.6 0.08198946306579429
-1.568 0.08273272260254018
-1.536 0.08349932490011497
-1.504 0.08429062028227878
-1.472 0.08510806471283928
-1.44 0.08595323069002984
-1.408 0.08682781953695645
-1.376 0.08773367530218326
-1.3439999999999999 0.08867280052269365
-1.3119999999999998 0.08964737414774657
-1.2799999999999998 0.09065977197826029
-1.248 0.09171259004442986
-1.216 0.09280867142718453
-1.184 0.09395113713129946
-1.152 0.09514342174299054
-1.12 0.09638931476013875
-1.088 0.09769300867572871
-1.056 0.09905915513570551
-1.024 0.10049293079427936
-0.992 0.10200011487005678
-0.96 0.10358718088915636
-0.9279999999999999 0.10526140571630704
-0.8959999999999999 0.10703099976282737
-0.864 0.10890526327588242
-0.832 0.11089477492802233
-0.8 0.11301162063811332
-0.768 0.11526967279340711
-0.736 0.11768493298360805
-0.704 0.12027595523236595
-0.6719999999999999 0.12306437182491904
-0.6399999999999999 0.1260755505720638
-0.608 0.12933942119305067
-0.576 0.13289151996043513
-0.544 0.13677431624166816
-0.512 0.14103890201126257
-0.48 0.1457471442194004
-0.44799999999999995 0.15097441465811345
-0.416 0.156813007833378
-0.384 0.16337629726637795
-0.352 0.170803475940894
-0.31999999999999995 0.17926417115861262
-0.288 0.1889608534751765
-0.256 0.20012378415938667
-0.22399999999999998 0.21298641105970537
-0.192 0.22771629468130086
-0.15999999999999998 0.24425995452338423
-0.128 0.2620656308559985
-0.096 0.27975611786126536
-0.064 0.29508038673969045
-0.032 0.3055145434505944
0.032 0.3055145434505944
0.064 0.29508038673969045
0.096 0.27975611786126536
0.128 0.2620656308559985
0.15999999999999998 0.24425995452338423
0.192 0.22771629468130275
0.22399999999999998 0.21298641105970537
0.256 0.20012378415938667
0.288 0.1889608534751765
0.31999999999999995 0.17926417115861262
0.352 0.170803475940894
0.384 0.16337629726637795
0.416 0.156813007833378
0.44799999999999995 0.15097441465811345
0.48 0.1457471442194004
0.512 0.14103890201126257
0.544 0.13677431624166816
0.576 0.13289151996043513
0.608 0.12933942119305067
0.6399999999999999 0.1260755505720638
0.6719999999999999 0.12306437182491904
0.704 0.12027595523236595
0.736 0.11768493298360805
0.768 0.11526967279340711
0.8 0.11301162063811332
0.832 0.11089477492802233
0.864 0.10890526327588242
0.8959999999999999 0.10703099976282737
0.9279999999999999 0.10526140571630704
0.96 0.10358718088915636
0.992 0.10200011487005678
1.024 0.10049293079427936
1.056 0.09905915513570551
1.088 0.09769300867572871
1.12 0.09638931476013875
1.152 0.09514342174299074
1.184 0.09395113713129946
1.216 0.09280867142718453
1.248 0.09171259004442986
1.2799999999999998 0.09065977197826029
1.3119999999999998 0.08964737414774657
1.3439999999999999 0.08867280052269365
1.376 0.08773367530218326
1.408 0.08682781953695645
1.44 0.08595323069002984
1.472 0.08510806471283928
1.504 0.08429062028227878
1.536 0.08349932490011497
1.568 0.08273272260254018
1.6 0.08198946306579429
1.632 0.08126829192606567
1.664 0.0805680421582053
1.696 0.07988762638036352
1.728 0.07922602997041675
1.7599999999999998 0.07858230489580409
1.7919999999999998 0.0779555641719803
1.8239999999999998 0.07734497687595095
1.8559999999999999 0.07674976365109065
1.888 0.07616919264777762
1.92 0.0756025758513644
1.952 0.07504926575516963
1.984 0.07450865234135841
2.016 0.0739801603370966
2.048 0.073463246717306
2.08 0.07295739842862631
2.112 0.07246213031226416
2.144 0.07197698320581752
2.176 0.07150152220650954
2.208 0.071035335080107
2.24 0.07057803080161348
2.272 0.07012923821517195
2.304 0.06968860480209874
2.336 0.069255795546971
2.368 0.06883049189274983
2.4 0.06841239077693026
2.432 0.06800120374136989
2.464 0.06759665610904256
2.496 0.0671984862220399
2.5279999999999996 0.0668064447351364
2.5599999999999996 0.06642029396011341
2.5919999999999996 0.06603980725634295
2.6239999999999997 0.06566476846356457
2.6559999999999997 0.06529497137295943
2.6879999999999997 0.06493021923350481
2.7199999999999998 0.06457032429001959
2.752 0.06421510735025864
2.784 0.06386439737863248
2.816 0.06351803111362597
2.848 0.06317585270735507
2.88 0.06283771338467904
2.912 0.06250347112037298
2.944 0.06217299033230717
2.976 0.06184614158967639
3.008 0.06152280133394604
3.04 0.061202851612444785
3.072 0.06088617982181901
3.104 0.0605726784621195
3.136 0.06026224489891526
3.168 0.05995478113373484
3.2 0.05965019358120375
3.232 0.059348392853152
3.264 0.05904929354813014
3.296 0.05875281404621568
3.328 0.058458876309061776
3.36 0.05816740568412799
3.392 0.0578783307131521
3.424 0.05759158294464699
3.456 0.057307096750059974
3.488 0.057024809143617995
3.5199999999999996 0.056744659605354165
3.5519999999999996 0.05646658990789577
3.5839999999999996 0.0561905439463111
3.6159999999999997 0.055916467571597114
3.6479999999999997 0.055644308427218445
3.6799999999999997 0.055374015789166155
3.7119999999999997 0.05510554040955696
3.7439999999999998 0.054838834363408424
3.776 0.05457385089916279
3.808 0.05431054429292097
3.84 0.05404886970547055
3.872 0.0537887830441595
3.904 0.05353024082748603
3.936 0.05327320005381344
3.968 0.05301761807336728
4.0 0.05276345246434171
4.032 0.05251066091244254
4.064 0.052259201093520315
4.096 0.05200903056022805
4.128 0.05176010663170425
4.16 0.05151238628655548
4.192 0.05126582605858789
4.224 0.051020381935842914
4.256 0.05077600926185708
4.288 0.05053266263963419
4.32 0.05029029583761683
4.352 0.05004886169765697
4.384 0.049808312044416395
4.416 0.04956859759653265
4.448 0.04932966787833663
4.48 0.04909147113241948
4.512 0.048853954232577074
4.544 0.04861706259628069
4.576 0.04838074009746135
4.608 0.048144928977661164
4.64 0.04790956975616873
4.672 0.047674601138620605
4.704 0.04743995992315142
4.736 0.04720558090398697
4.768 0.046971396771914135
4.8 0.04673733801083198
4.832 0.04650333279046856
4.864 0.046269306853970474
4.896 0.046035183400214785
4.928 0.045800882960136444
4.96 0.04556632326613774
4.992 0.04533141911453647
5.023999999999999 0.04509608221925363
5.055999999999999 0.04486022105705927
5.087999999999999 0.04462374070268528
5.119999999999999 0.04438654265323269
5.151999999999999 0.044148524640946867
5.183999999999999 0.04390958043290769
5.215999999999999 0.043669599616932966
5.247999999999999 0.04342846737205076
5.279999999999999 0.04318606422232167
5.311999999999999 0.042942265772409983
5.343999999999999 0.04269694242333846
5.3759999999999994 0.04244995906638712
5.4079999999999995 0.04220117475328229
5.4399999999999995 0.04195044234041512
5.4719999999999995 0.0416976081044011
5.504 0.041442511326524004
5.536 0.041184983842613314
5.568 0.04092484955525353
5.6 0.04066192390421464
5.632 0.04039601329084773
5.664 0.04012691445164724
5.696 0.039854413775325136
5.728 0.039578286557330054
5.76 0.03929829618461068
5.792 0.03901419324274114
5.824 0.038725714536142146
5.856 0.03843258201101757
5.888 0.03813450156896053
5.92 0.03783116175741559
5.952 0.0375222323210811
5.984 0.03720736259573372
6.016 0.03688617972300332
6.048 0.036558286660967464
6.08 0.0362232599612963
6.112 0.035880647278080366
6.144 0.03552996456768927
6.176 0.03517069293089903
6.208 0.034802275039279934
6.24 0.034424111076303
6.272 0.034035554109064524
6.304 0.03363590478872241
6.336 0.03322440525511479
6.368 0.03280023209244851
6.4 0.03236248814640658
6.432 0.03191019296627993
6.464 0.03144227157427136
6.496 0.03095754118454236
6.528 0.03045469538805072
6.56 0.029932285176954145
6.592 0.029388695989036945
6.624 0.028822119686352152
6.656 0.02823052001107829
6.688 0.027611589533650484
6.72 0.026962695347172605
6.752 0.026280809639656073
6.784 0.025562419587022774
6.816 0.024803408404043388
6.848 0.023998895259094283
6.88 0.023143014999660663
6.912 0.022228607170319565
6.944 0.021246763530997876
6.976 0.02018614561666611
7.007999999999999 0.019031909656774763
7.039999999999999 0.01776391899203614
7.071999999999999 0.016353559811860954
7.103999999999999 0.014757526552216573
7.135999999999999 0.013541446209155168
7.167999999999999 0.01350577329527959
7.199999999999999 0.013470373762350978
7.231999999999999 0.013435242368779776


==> pictures/semi-densityXYX500_0.dat <==
x y
-4.3 0.03297184327538524
-4.287714285714285 0.0330951539503033
-4.275428571428572 0.033219036835494556
-4.2631428571428565 0.0333434968277293
-4.250857142857143 0.03346853887400816
-4.238571428571428 0.03359416797222318
-4.226285714285714 0.033720389171840295
-4.214 0.03384720757458275
-4.201714285714285 0.033974628335134954
-4.1894285714285715 0.03410265666184544
-4.177142857142857 0.034231297817447486
-4.164857142857143 0.03436055711979226
-4.152571428571428 0.00171286575518631
-4.140285714285714 0.003646116837934621
-4.128 0.004874230832403976
-4.115714285714286 0.005858926391215184
-4.103428571428571 0.006708360249121201
-4.091142857142857 0.007468911103905933
-4.078857142857142 0.008165532126762399
-4.066571428571429 0.008813469824027479
-4.054285714285714 0.009422842775021829
-4.042 0.010000770356527229
-4.029714285714285 0.010552485073613133
-4.017428571428571 0.011081965172760569
-4.005142857142857 0.011592318416773365
-3.992857142857143 0.012086027075181072
-3.9805714285714284 0.012565110918544016
-3.968285714285714 0.013031239436912444
-3.956 0.013485811361011636
-3.9437142857142855 0.013930012419443664
-3.9314285714285715 0.014364858192131008
-3.919142857142857 0.01479122650340395
-3.9068571428571426 0.015209882313118204
-3.894571428571428 0.015621497124102799
-3.882285714285714 0.016026664312418996
-3.87 0.01642591137991205
-3.8577142857142857 0.016819709851268804
-3.845428571428571 0.017208483345927467
-3.8331428571428567 0.017592614219598655
-3.8208571428571427 0.017972449073170634
-3.8085714285714287 0.018348303356208222
-3.7962857142857143 0.0187204652403213
-3.784 0.01908919889898482
-3.7717142857142854 0.019454747301199997
-3.7594285714285713 0.019817334604151957
-3.7471428571428573 0.020177168213021117
-3.734857142857143 0.020534440562764898
-3.7225714285714284 0.02088933066635184
-3.710285714285714 0.02124200546582236
-3.698 0.021592621015975057
-3.6857142857142855 0.021941323525338813
-3.6734285714285715 0.022288250274919614
-3.661142857142857 0.022633530431817428
-3.6488571428571426 0.02297728577204485
-3.6365714285714286 0.023319631324670964
-3.624285714285714 0.02366067594749132
-3.612 0.024000522842953228
-3.5997142857142856 0.024339270021751402
-3.587428571428571 0.024677010720463553
-3.5751428571428567 0.025013833778684796
-3.5628571428571427 0.02534982398040416
-3.5505714285714287 0.025685062363669218
-3.5382857142857143 0.026019626502130182
-3.526 0.02635359076151176
-3.5137142857142853 0.026687026533739652
-3.5014285714285713 0.027020002451060572
-3.4891428571428573 0.02735258458225586
-3.476857142857143 0.027684836612737757
-3.4645714285714284 0.028016820010188785
-3.452285714285714 0.028348594177108992
-3.44 0.0286802165916004
-3.427714285714286 0.029011742937452914
-3.4154285714285715 0.029343227224570417
-3.403142857142857 0.02967472190061159
-3.3908571428571426 0.03000627795464595
-3.3785714285714286 0.03033794501353974
-3.366285714285714 0.03066977143171236
-3.354 0.031001804374848254
-3.3417142857142856 0.031334089898061475
-3.329428571428571 0.03166667301900087
-3.3171428571428567 0.03199959778631854
-3.3048571428571427 0.03233290734386989
-3.2925714285714287 0.03266664399100544
-3.2802857142857142 0.033000849239261526
-3.268 0.033335563865749956
-3.2557142857142853 0.033670827963483606
-3.2434285714285713 0.0340066809888997
-3.2311428571428573 0.034343161806788064
-3.218857142857143 0.03468030873281718
-3.2065714285714284 0.03501815957385219
-3.194285714285714 0.035356751666224685
-3.182 0.03569612191210533
-3.169714285714286 0.03603630681412799
-3.1574285714285715 0.03637734250838701
-3.145142857142857 0.03671926479593093
-3.1328571428571426 0.037062109172865586
-3.1205714285714286 0.03740591085916022
-3.108285714285714 0.03775070482626529
-3.096 0.038096525823608965
-3.0837142857142856 0.03844340840407448
-3.071428571428571 0.03879138694852065
-3.0591428571428567 0.03914049568941864
-3.0468571428571427 0.039490768733670085
-3.0345714285714287 0.03984224008467262
-3.0222857142857142 0.04019494366368089
-3.01 0.04054891333052115
-2.9977142857142853 0.040904182903712935
-2.9854285714285713 0.04126078618003217
-2.9731428571428573 0.04161875695358079
-2.960857142857143 0.041978129034376345
-2.9485714285714284 0.042338936266527495
-2.936285714285714 0.042701212546014326
-2.924 0.043064991838114006
-2.911714285714286 0.04343030819450874
-2.8994285714285715 0.043797195770099676
-2.887142857142857 0.044165688839561616
-2.8748571428571426 0.0445358218136644
-2.8625714285714285 0.04490762925538895
-2.850285714285714 0.04528114589586559
-2.838 0.045656406650156904
-2.8257142857142856 0.046033446632904665
-2.813428571428571 0.04641230117387653
-2.8011428571428567 0.046793005833421525
-2.7888571428571427 0.047175596417857374
-2.7765714285714287 0.04756010899482192
-2.7642857142857142 0.047946579908593474
-2.752 0.04833504579540746
-2.7397142857142853 0.04872554359878831
-2.7274285714285713 0.04911811058491374
-2.7151428571428573 0.0495127843580306
-2.702857142857143 0.04990960287593573
-2.6905714285714284 0.05030860446554767
-2.678285714285714 0.05070982783858075
-2.666 0.05111331210733975
-2.653714285714286 0.05151909680065072
-2.6414285714285715 0.05192722187995116
-2.629142857142857 0.05233772775554965
-2.6168571428571425 0.052750655303076044
-2.6045714285714285 0.05316604588013178
-2.592285714285714 0.053583941343173444
-2.58 0.05400438406462659
-2.5677142857142856 0.05442741695026268
-2.555428571428571 0.05485308345684904
-2.5431428571428567 0.05528142761008919
-2.5308571428571427 0.055712494022875356
-2.5185714285714287 0.05614632791386878
-2.5062857142857142 0.05658297512642562
-2.4939999999999998 0.057022482147887826
-2.4817142857142853 0.057464896129259584
-2.4694285714285713 0.0579102649052863
-2.4571428571428573 0.05835863701495405
-2.444857142857143 0.05881006172244162
-2.4325714285714284 0.059264589038527105
-2.420285714285714 0.05972226974248591
-2.408 0.06018315540449776
-2.395714285714286 0.06064729840857861
-2.3834285714285715 0.06111475197607633
-2.371142857142857 0.06158557018973297
-2.3588571428571425 0.06205980801835957
-2.3465714285714285 0.06253752134213092
-2.334285714285714 0.06301876697854196
-2.322 0.06350360270904074
-2.3097142857142856 0.06399208730637362
-2.297428571428571 0.06448428056267003
-2.285142857142857 0.0649802433182949
-2.2728571428571427 0.0654800374915006
-2.2605714285714287 0.06598372610891638
-2.248285714285714 0.06649137333689983
-2.2359999999999998 0.06700304451379059
-2.2237142857142853 0.06751880618310466
-2.2114285714285713 0.06803872612769933
-2.1991428571428573 0.0685628734049584
-2.186857142857143 0.06909131838302654
-2.1745714285714284 0.06962413277814801
-2.162285714285714 0.07016138969313845
-2.15 0.07070316365705331
-2.137714285714286 0.071249530666087
-2.137714285714286 0.07132132762818948
-2.1254285714285714 0.07180056822575506
-2.113142857142857 0.07235635539441852
-2.1008571428571425 0.07291697282819813
-2.0885714285714285 0.07348250282733085
-2.076285714285714 0.07405302938404151
-2.064 0.07462863823197628
-2.0517142857142856 0.07520941689727205
-2.039428571428571 0.07579545475132021
-2.027142857142857 0.0763868430653061
-2.0148571428571427 0.0769836750665876
-2.0025714285714287 0.07758604599699184
-1.9902857142857142 0.07819405317311172
-1.978 0.0788077960486881
-1.9657142857142857 0.07942737627915704
-1.9534285714285713 0.0800528977884644
-1.941142857142857 0.08068446683823495
-1.9288571428571428 0.08132219209939762
-1.9165714285714284 0.0819661847263822
-1.9042857142857144 0.08261655843398162
-1.892 0.08327342957700956
-1.8797142857142857 0.0839369172328639
-1.8674285714285714 0.08460714328713352
-1.855142857142857 0.0852842325223687
-1.8428571428571427 0.08596831271016984
-1.8305714285714285 0.08665951470673132
-1.8182857142857143 0.0873579725519929
-1.806 0.08806382357257245
-1.7937142857142856 0.08877720848863756
-1.7814285714285714 0.0894982715248977
-1.7691428571428571 0.09022716052591431
-1.7568571428571427 0.0909640270759083
-1.7445714285714287 0.0917090266232937
-1.7322857142857142 0.09246231861013762
-1.72 0.09322406660678081
-1.7077142857142857 0.09399443845187894
-1.6954285714285713 0.09477360639808574
-1.683142857142857 0.0955617472636761
-1.6708571428571428 0.0963590425903784
-1.6585714285714284 0.09716567880771225
-1.6462857142857144 0.09798184740415314
-1.634 0.09880774510545062
-1.6217142857142857 0.09964357406044608
-1.6094285714285714 0.10048954203476479
-1.597142857142857 0.10134586261277057
-1.584857142857143 0.10221275540818223
-1.5725714285714285 0.10309044628380008
-1.5602857142857143 0.10397916758079509
-1.548 0.10487915835803335
-1.5357142857142856 0.10579066464196535
-1.5234285714285714 0.1067139396876015
-1.5111428571428571 0.10764924425116067
-1.4988571428571427 0.1085968468749822
-1.4865714285714287 0.10955702418535077
-1.4742857142857142 0.11053006120389934
-1.462 0.11151625167331959
-1.4497142857142857 0.11251589839812134
-1.4374285714285713 0.1135293136012563
-1.425142857142857 0.1145568192974451
-1.4128571428571428 0.11559874768412043
-1.4005714285714284 0.11665544155092503
-1.3882857142857143 0.11772725470878677
-1.376 0.11881455243964183
-1.3637142857142857 0.11991771196793595
-1.3514285714285714 0.12103712295511705
-1.339142857142857 0.12217318801839074
-1.326857142857143 0.1233263232751056
-1.3145714285714285 0.12449695891419578
-1.3022857142857143 0.12568553979621955
-1.29 0.12666529759498948
-1.29 0.12689252608360577
-1.2777142857142856 0.1281183939028345
-1.2654285714285713 0.12936363604038015
-1.2531428571428571 0.1306287626743499
-1.2408571428571427 0.1319143021438734
-1.2285714285714286 0.1332208017584429
-1.2162857142857142 0.13454882864949363
-1.204 0.13589897066671242
-1.1917142857142857 0.13727183732165846
-1.1794285714285713 0.13866806078147736
-1.167142857142857 0.14008829691562746
-1.1548571428571428 0.14153322639873822
-1.1425714285714286 0.14300355587287167
-1.1302857142857143 0.14439589328618319
-1.1302857142857143 0.14450001917269062
-1.1179999999999999 0.1460233786171922
-1.1057142857142856 0.14757442637191207
-1.0934285714285714 0.14915398588570516
-1.081142857142857 0.15076291340640718
-1.068857142857143 0.1524020995799714
-1.0565714285714285 0.15407247113781902
-1.0442857142857143 0.15577499267746628
-1.032 0.15751066854164028
-1.0197142857142856 0.15928054480136955
-1.0074285714285713 0.1610857113487482
-0.9951428571428571 0.1629273041052395
-0.9828571428571429 0.1648065073515936
-0.9705714285714285 0.16672455618559057
-0.9582857142857142 0.16868273911389664
-0.946 0.1706824007843893
-0.9337142857142857 0.1727249448652675
-0.9214285714285714 0.17481183707709153
-0.9091428571428571 0.17694460838370837
-0.8968571428571428 0.1791248583475329
-0.8845714285714286 0.1813542586540681
-0.8722857142857143 0.18363455680971363
-0.86 0.18596758001569275
-0.8477142857142856 0.18835523921938996
-0.8354285714285714 0.19079953334241143
-0.8231428571428572 0.19330255368198476
-0.8108571428571428 0.19586648847905738
-0.7985714285714285 0.19849362764219625
-0.7862857142857143 0.20118636761108238
-0.774 0.2039472163367161
-0.7617142857142857 0.2067787983471986
-0.7494285714285713 0.20968385985751764
-0.7371428571428571 0.21266527386903536
-0.7248571428571429 0.2157260451884029
-0.7125714285714285 0.21886931527604178
-0.7002857142857142 0.2220983668100595
-0.688 0.22541662782155344
-0.6757142857142857 0.22882767522047365
-0.6634285714285715 0.2323352374858219
-0.6511428571428571 0.23594319623828874
-0.6388571428571428 0.2396555863448025
-0.6265714285714286 0.24347659412044292
-0.6142857142857143 0.24741055308973753
-0.602 0.25146193664289257
-0.5897142857142856 0.25563534676731053
-0.5774285714285714 0.25993549784517994
-0.5651428571428572 0.26436719427638855
-0.5528571428571428 0.26893530040413294
-0.5405714285714285 0.2736447008782194
-0.5282857142857142 0.2785002491772426
-0.516 0.28350670151273055
-0.5037142857142857 0.28866863274339394
-0.49142857142857144 0.29399033022297044
-0.4791428571428571 0.2994756606807354
-0.46685714285714286 0.30512790428520603
-0.45457142857142857 0.31094954897453964
-0.4422857142857143 0.31694203697774237
-0.43 0.32310545425467974
-0.4177142857142857 0.3294381524574822
-0.4054285714285714 0.3359362921435371
-0.3931428571428571 0.3425932956470343
-0.38085714285714284 0.34939919869821023
-0.36857142857142855 0.3563398922425682
-0.35628571428571426 0.3633962509107037
-0.344 0.37054315350363887
-0.33171428571428574 0.37774841528437236
-0.3194285714285714 0.3849716735837329
-0.30714285714285716 0.3921632988295409
-0.2948571428571428 0.39926344323747276
-0.2825714285714286 0.40620138745807277
-0.27028571428571424 0.4128953957237999
-0.258 0.41925333047411834
-0.24571428571428572 0.42517428834459764
-0.23342857142857143 0.4305514746342564
-0.22114285714285714 0.4352764068372093
-0.20885714285714285 0.439244317007529
-0.19657142857142856 0.44236032668779507
-0.18428571428571427 0.4445456609237749
-0.172 0.44574295232693173
-0.1597142857142857 0.4459196675895305
-0.1474285714285714 0.44506891762278905
-0.13514285714285712 0.44320733761831027
-0.12285714285714286 0.4403701947550589
-0.11057142857142857 0.43660420589493143
-0.09828571428571428 0.43195855890158635
-0.086 0.4264742039668557
-0.0737142857142857 0.42017042692524903
-0.06142857142857143 0.41302543150758514
-0.04914285714285714 0.40494199570810135
-0.03685714285714285 0.3956718187817027
-0.02457142857142857 0.38460120218953825
-0.012285714285714285 0.3698478544232825
0.0 0.31831142147737584
0.012285714285714285 0.3698478544232825
0.02457142857142857 0.38460120218953825
0.03685714285714285 0.3956718187817027
0.04914285714285714 0.40494199570810135
0.06142857142857143 0.41302543150758514
0.0737142857142857 0.42017042692524903
0.086 0.4264742039668557
0.09828571428571428 0.43195855890158635
0.11057142857142857 0.43660420589493143
0.12285714285714286 0.4403701947550589
0.13514285714285712 0.44320733761831027
0.1474285714285714 0.44506891762278905
0.1597142857142857 0.4459196675895305
0.172 0.44574295232693173
0.18428571428571427 0.4445456609237749
0.19657142857142856 0.44236032668779507
0.20885714285714285 0.439244317007529
0.22114285714285714 0.4352764068372093
0.23342857142857143 0.4305514746342564
0.24571428571428572 0.42517428834459764
0.258 0.41925333047411834
0.27028571428571424 0.4128953957237999
0.2825714285714286 0.40620138745807277
0.2948571428571428 0.39926344323747276
0.30714285714285716 0.3921632988295409
0.3194285714285714 0.3849716735837329
0.33171428571428574 0.37774841528437236
0.344 0.37054315350363887
0.35628571428571426 0.3633962509107037
0.36857142857142855 0.3563398922425682
0.38085714285714284 0.34939919869821023
0.3931428571428571 0.3425932956470343
0.4054285714285714 0.3359362921435371
0.4177142857142857 0.3294381524574822
0.43 0.32310545425467974
0.4422857142857143 0.31694203697774237
0.45457142857142857 0.31094954897453964
0.46685714285714286 0.30512790428520603
0.4791428571428571 0.2994756606807354
0.49142857142857144 0.29399033022297044
0.5037142857142857 0.28866863274339394
0.516 0.28350670151273055
0.5282857142857142 0.2785002491772426
0.5405714285714285 0.2736447008782194
0.5528571428571428 0.26893530040413294
0.5651428571428572 0.26436719427638855
0.5774285714285714 0.25993549784517994
0.5897142857142856 0.25563534676731053
0.602 0.25146193664289257
0.6142857142857143 0.24741055308973753
0.6265714285714286 0.24347659412044292
0.6388571428571428 0.2396555863448025
0.6511428571428571 0.23594319623828874
0.6634285714285715 0.2323352374858219
0.6757142857142857 0.22882767522047365
0.688 0.22541662782155344
0.7002857142857142 0.2220983668100595
0.7125714285714285 0.21886931527604178
0.7248571428571429 0.2157260451884029
0.7371428571428571 0.21266527386903536
0.7494285714285713 0.20968385985751764
0.7617142857142857 0.2067787983471986
0.774 0.2039472163367161
0.7862857142857143 0.20118636761108238
0.7985714285714285 0.19849362764219625
0.8108571428571428 0.19586648847905738
0.8231428571428572 0.19330255368198476
0.8354285714285714 0.19079953334241143
0.8477142857142856 0.18835523921938996
0.86 0.18596758001569275
0.8722857142857143 0.18363455680971363
0.8845714285714286 0.1813542586540681
0.8968571428571428 0.1791248583475329
0.9091428571428571 0.17694460838370837
0.9214285714285714 0.17481183707709153
0.9337142857142857 0.1727249448652675
0.946 0.1706824007843893
0.9582857142857142 0.16868273911389664
0.9705714285714285 0.16672455618559057
0.9828571428571429 0.1648065073515936
0.9951428571428571 0.1629273041052395
1.0074285714285713 0.1610857113487482
1.0197142857142856 0.15928054480136955
1.032 0.15751066854164028
1.0442857142857143 0.15577499267746628
1.0565714285714285 0.15407247113781902
1.068857142857143 0.1524020995799714
1.081142857142857 0.15076291340640718
1.0934285714285714 0.14915398588570516
1.1057142857142856 0.14757442637191207
1.1179999999999999 0.1460233786171922
1.1302857142857143 0.14439589328618319
1.1302857142857143 0.14450001917269062
1.1425714285714286 0.14300355587287167
1.1548571428571428 0.14153322639873822
1.167142857142857 0.14008829691562746
1.1794285714285713 0.13866806078147736
1.1917142857142857 0.13727183732165846
1.204 0.13589897066671242
1.2162857142857142 0.13454882864949363
1.2285714285714286 0.1332208017584429
1.2408571428571427 0.1319143021438734
1.2531428571428571 0.1306287626743499
1.2654285714285713 0.12936363604038015
1.2777142857142856 0.1281183939028345
1.29 0.12666529759498948
1.29 0.12689252608360577
1.3022857142857143 0.12568553979621955
1.3145714285714285 0.12449695891419578
1.326857142857143 0.1233263232751056
1.339142857142857 0.12217318801839074
1.3514285714285714 0.12103712295511705
1.3637142857142857 0.11991771196793595
1.376 0.11881455243964183
1.3882857142857143 0.11772725470878677
1.4005714285714284 0.11665544155092503
1.4128571428571428 0.11559874768412043
1.425142857142857 0.1145568192974451
1.4374285714285713 0.1135293136012563
1.4497142857142857 0.11251589839812134
1.462 0.11151625167331959
1.4742857142857142 0.11053006120389934
1.4865714285714287 0.10955702418535077
1.4988571428571427 0.1085968468749822
1.5111428571428571 0.10764924425116067
1.5234285714285714 0.1067139396876015
1.5357142857142856 0.10579066464196535
1.548 0.10487915835803335
1.5602857142857143 0.10397916758079509
1.5725714285714285 0.10309044628380008
1.584857142857143 0.10221275540818223
1.597142857142857 0.10134586261277057
1.6094285714285714 0.10048954203476479
1.6217142857142857 0.09964357406044608
1.634 0.09880774510545062
1.6462857142857144 0.09798184740415314
1.6585714285714284 0.09716567880771225
1.6708571428571428 0.0963590425903784
1.683142857142857 0.0955617472636761
1.6954285714285713 0.09477360639808574
1.7077142857142857 0.09399443845187894
1.72 0.09322406660678081
1.7322857142857142 0.09246231861013762
1.7445714285714287 0.0917090266232937
1.7568571428571427 0.0909640270759083
1.7691428571428571 0.09022716052591431
1.7814285714285714 0.0894982715248977
1.7937142857142856 0.08877720848863756
1.806 0.08806382357257245
1.8182857142857143 0.0873579725519929
1.8305714285714285 0.08665951470673132
1.8428571428571427 0.08596831271016984
1.855142857142857 0.0852842325223687
1.8674285714285714 0.08460714328713352
1.8797142857142857 0.0839369172328639
1.892 0.08327342957700956
1.9042857142857144 0.08261655843398162
1.9165714285714284 0.0819661847263822
1.9288571428571428 0.08132219209939762
1.941142857142857 0.08068446683823495
1.9534285714285713 0.0800528977884644
1.9657142857142857 0.07942737627915704
1.978 0.0788077960486881
1.9902857142857142 0.07819405317311172
2.0025714285714287 0.07758604599699184
2.0148571428571427 0.0769836750665876
2.027142857142857 0.0763868430653061
2.039428571428571 0.07579545475132021
2.0517142857142856 0.07520941689727205
2.064 0.07462863823197628
2.076285714285714 0.07405302938404151
2.0885714285714285 0.07348250282733085
2.1008571428571425 0.07291697282819813
2.113142857142857 0.07235635539441852
2.1254285714285714 0.07180056822575506
2.137714285714286 0.071249530666087
2.137714285714286 0.07132132762818948
2.15 0.07070316365705331
2.162285714285714 0.07016138969313845
2.1745714285714284 0.06962413277814801
2.186857142857143 0.06909131838302654
2.1991428571428573 0.0685628734049584
2.2114285714285713 0.06803872612769933
2.2237142857142853 0.06751880618310466
2.2359999999999998 0.06700304451379059
2.248285714285714 0.06649137333689983
2.2605714285714287 0.06598372610891638
2.2728571428571427 0.0654800374915006
2.285142857142857 0.0649802433182949
2.297428571428571 0.06448428056267003
2.3097142857142856 0.06399208730637362
2.322 0.06350360270904074
2.334285714285714 0.06301876697854196
2.3465714285714285 0.06253752134213092
2.3588571428571425 0.06205980801835957
2.371142857142857 0.06158557018973297
2.3834285714285715 0.06111475197607633
2.395714285714286 0.06064729840857861
2.408 0.06018315540449776
2.420285714285714 0.05972226974248591
2.4325714285714284 0.059264589038527105
2.444857142857143 0.05881006172244162
2.4571428571428573 0.05835863701495405
2.4694285714285713 0.0579102649052863
2.4817142857142853 0.057464896129259584
2.4939999999999998 0.057022482147887826
2.5062857142857142 0.05658297512642562
2.5185714285714287 0.05614632791386878
2.5308571428571427 0.055712494022875356
2.5431428571428567 0.05528142761008919
2.555428571428571 0.05485308345684904
2.5677142857142856 0.05442741695026268
2.58 0.05400438406462659
2.592285714285714 0.053583941343173444
2.6045714285714285 0.05316604588013178
2.6168571428571425 0.052750655303076044
2.629142857142857 0.05233772775554965
2.6414285714285715 0.05192722187995116
2.653714285714286 0.05151909680065072
2.666 0.05111331210733975
2.678285714285714 0.05070982783858075
2.6905714285714284 0.05030860446554751
2.702857142857143 0.04990960287593573
2.7151428571428573 0.0495127843580306
2.7274285714285713 0.049118110584913756
2.7397142857142853 0.04872554359878831
2.752 0.048335045795407545
2.7642857142857142 0.047946579908593405
2.7765714285714287 0.04756010899482203
2.7888571428571427 0.04717559641785764
2.8011428571428567 0.04679300583342153
2.813428571428571 0.04641230117387651
2.8257142857142856 0.04603344663290459
2.838 0.045656406650157064
2.850285714285714 0.04528114589586559
2.8625714285714285 0.04490762925538895
2.8748571428571426 0.0445358218136644
2.887142857142857 0.044165688839561616
2.8994285714285715 0.043797195770099676
2.911714285714286 0.04343030819450874
2.924 0.043064991838114006
2.936285714285714 0.042701212546014326
2.9485714285714284 0.042338936266527495
2.960857142857143 0.041978129034376345
2.9731428571428573 0.04161875695358079
2.9854285714285713 0.04126078618003217
2.9977142857142853 0.040904182903712935
3.01 0.04054891333052115
3.0222857142857142 0.04019494366368089
3.0345714285714287 0.03984224008467262
3.0468571428571427 0.039490768733670085
3.0591428571428567 0.03914049568941864
3.071428571428571 0.03879138694852065
3.0837142857142856 0.03844340840407448
3.096 0.038096525823608965
3.108285714285714 0.03775070482626529
3.1205714285714286 0.03740591085916022
3.1328571428571426 0.037062109172865586
3.145142857142857 0.03671926479593093
3.1574285714285715 0.03637734250838701
3.169714285714286 0.03603630681412799
3.182 0.03569612191210533
3.194285714285714 0.035356751666224685
3.2065714285714284 0.03501815957385219
3.218857142857143 0.03468030873281718
3.2311428571428573 0.034343161806788064
3.2434285714285713 0.0340066809888997
3.2557142857142853 0.033670827963483606
3.268 0.033335563865749956
3.2802857142857142 0.033000849239261526
3.2925714285714287 0.03266664399100544
3.3048571428571427 0.03233290734386989
3.3171428571428567 0.03199959778631854
3.329428571428571 0.03166667301900087
3.3417142857142856 0.031334089898061475
3.354 0.031001804374848254
3.366285714285714 0.03066977143171236
3.3785714285714286 0.03033794501353974
3.3908571428571426 0.03000627795464595
3.403142857142857 0.02967472190061159
3.4154285714285715 0.029343227224570417
3.427714285714286 0.029011742937452914
3.44 0.0286802165916004
3.452285714285714 0.028348594177108992
3.4645714285714284 0.028016820010188785
3.476857142857143 0.027684836612737757
3.4891428571428573 0.02735258458225586
3.5014285714285713 0.027020002451060572
3.5137142857142853 0.026687026533739652
3.526 0.02635359076151176
3.5382857142857143 0.026019626502130182
3.5505714285714287 0.025685062363669218
3.5628571428571427 0.02534982398040416
3.5751428571428567 0.025013833778684796
3.587428571428571 0.024677010720463553
3.5997142857142856 0.024339270021751402
3.612 0.024000522842953228
3.624285714285714 0.02366067594749132
3.6365714285714286 0.023319631324670964
3.6488571428571426 0.02297728577204485
3.661142857142857 0.022633530431817428
3.6734285714285715 0.022288250274919614
3.6857142857142855 0.021941323525338813
3.698 0.021592621015975057
3.710285714285714 0.02124200546582236
3.7225714285714284 0.02088933066635184
3.734857142857143 0.020534440562764898
3.7471428571428573 0.020177168213021117
3.7594285714285713 0.019817334604151957
3.7717142857142854 0.019454747301199997
3.784 0.01908919889898482
3.7962857142857143 0.0187204652403213
3.8085714285714287 0.018348303356208222
3.8208571428571427 0.017972449073170634
3.8331428571428567 0.017592614219598655
3.845428571428571 0.017208483345927467
3.8577142857142857 0.016819709851268804
3.87 0.01642591137991205
3.882285714285714 0.016026664312418996
3.894571428571428 0.015621497124102799
3.9068571428571426 0.015209882313118204
3.919142857142857 0.01479122650340395
3.9314285714285715 0.014364858192131008
3.9437142857142855 0.013930012419443664
3.956 0.013485811361011636
3.968285714285714 0.013031239436912444
3.9805714285714284 0.012565110918544016
3.992857142857143 0.012086027075181072
4.005142857142857 0.011592318416773365
4.017428571428571 0.011081965172760569
4.029714285714285 0.010552485073613133
4.042 0.010000770356527229
4.054285714285714 0.009422842775021829
4.066571428571429 0.008813469824027479
4.078857142857142 0.008165532126762399
4.091142857142857 0.007468911103905933
4.103428571428571 0.006708360249121201
4.115714285714286 0.005858926391215184
4.128 0.004874230832403976
4.140285714285714 0.003646116837934621
4.152571428571428 0.00171286575518631
4.164857142857143 0.03436055711979226
4.177142857142857 0.034231297817447486
4.1894285714285715 0.03410265666184544
4.201714285714285 0.033974628335134954
4.214 0.03384720757458275
4.226285714285714 0.033720389171840295
4.238571428571428 0.03359416797222318
4.250857142857143 0.03346853887400816
4.2631428571428565 0.0333434968277293
4.275428571428572 0.033219036835494556
4.287714285714285 0.0330951539503033
4.3 0.03297184327538524


==> pictures/semi-densityXYX500_1.dat <==
x y
-4.199999999999999 0.17751634104063596
-4.183199999999999 0.17777910877029934
-4.166399999999999 0.1780434090122911
-4.1495999999999995 0.10489304766998252
-4.1328 0.10500194633689948
-4.116 0.10511116439535424
-4.0992 0.1052207023292135
-4.0824 0.10533056060348817
-4.0656 0.10544073966378542
-4.0488 0.10555123993575355
-4.032 0.10566206182449944
-4.0152 0.10577320571401282
-3.9984 0.10588467196656627
-3.9816 0.10599646092210409
-3.9648 0.10610857289762221
-3.948 0.10622100818653221
-3.9311999999999996 0.10633376705801151
-3.9143999999999997 0.1064468497563424
-3.8975999999999997 0.10656025650023414
-3.8808 0.10667398748213643
-3.864 0.10678804286753152
-3.8472 0.10690242279421634
-3.8304 0.10701712737157106
-3.8136 0.10713215667980999
-3.7968 0.10724751076921459
-3.78 0.10736318965936259
-3.7632 0.10747919333832591
-3.7464 0.10759552176186182
-3.7295999999999996 0.10771217485259206
-3.7127999999999997 0.1078291524991501
-3.6959999999999997 0.10794645455533168
-3.6792 0.10806408083921286
-3.6624 0.10818203113225637
-3.6456 0.10830030517840289
-3.6288 0.10841890268314118
-3.612 0.10853782331256184
-3.5952 0.10865706669239669
-3.5784 0.10877663240702676
-3.5616 0.10889651999849194
-3.5448 0.1090167289654605
-3.5279999999999996 0.10913725876219814
-3.5111999999999997 0.10925810879750597
-3.4943999999999997 0.1093792784336382
-3.4776 0.10950076698521323
-3.4608 0.10962257371808541
-3.444 0.1097446978482141
-3.4272 0.10986713854050277
-3.4104 0.10998989490761708
-3.3936 0.11011296600878694
-3.3768 0.11023635084858434
-3.36 0.11036004837567889
-3.3432 0.11048405748157587
-3.3263999999999996 0.11060837699932796
-3.3095999999999997 0.11073300570222576
-3.2927999999999997 0.11085794230247081
-3.276 0.1109831854498196
-3.2592 0.1111087337302103
-3.2424 0.11123458566436444
-3.2256 0.11136073970636433
-3.2088 0.11148719424221266
-3.192 0.11161394758836393
-3.1752 0.11174099799023418
-3.1584 0.11186834362069001
-3.1416 0.11199598257850828
-3.1247999999999996 0.11212391288682193
-3.1079999999999997 0.11225213249153027
-3.0911999999999997 0.11238063925969634
-3.0744 0.11250943097791352
-3.0576 0.11263850535065625
-3.0408 0.11276785999859297
-3.024 0.11289749245689494
-3.0072 0.11302740017350463
-2.9904 0.113157580507392
-2.9736 0.11328803072677576
-2.9568 0.11341874800733692
-2.94 0.11354972943039393
-2.9231999999999996 0.11368097198106554
-2.9063999999999997 0.1138124725464043
-2.8895999999999997 0.11394422791351055
-2.8728 0.11407623476762573
-2.856 0.11420848969019709
-2.8392 0.11434098915692903
-2.8224 0.11447372953580809
-2.8056 0.1146067070851049
-2.7888 0.11473991795136101
-2.772 0.11489121931551106
-2.7552 0.11508195533964291
-2.7384 0.11527401620621672
-2.7215999999999996 0.11546741861306424
-2.7047999999999996 0.11566217956697376
-2.6879999999999997 0.11585831639127987
-2.6712 0.11605584673369182
-2.6544 0.11625478857435616
-2.6376 0.11645516023417832
-2.6208 0.11665698038340291
-2.604 0.116860268050463
-2.5872 0.11706504263111231
-2.5704 0.11727132389784452
-2.5536 0.11747913200962583
-2.5368 0.11768848752192804
-2.5199999999999996 0.11789941139710242
-2.5031999999999996 0.11811192501508211
-2.4863999999999997 0.11832605018444703
-2.4696 0.11854180915384696
-2.4528 0.1187592246238171
-2.436 0.11897831975898013
-2.4192 0.11919911820066956
-2.4024 0.11942164407998196
-2.3856 0.11964592203127407
-2.3688 0.11987197720613156
-2.352 0.12009983528782053
-2.3352 0.12032952250624526
-2.3183999999999996 0.12056106565343959
-2.3015999999999996 0.12079449209960048
-2.2847999999999997 0.12102982980970414
-2.268 0.12126710736071415
-2.2512 0.12150635395942155
-2.2344 0.12174759946093126
-2.2176 0.12199087438783532
-2.2008 0.12223620995009361
-2.184 0.12248363806566187
-2.1672 0.12273319138189462
-2.1504 0.12298490329776192
-2.1336 0.12323880798691705
-2.1167999999999996 0.12349494042165163
-2.0999999999999996 0.12375333639778331
-2.0831999999999997 0.12401403256051806
-2.0664 0.12427706643132973
-2.0496 0.12454247643591686
-2.0328 0.12481030193327006
-2.016 0.1250805832459234
-1.9992 0.12535336169143538
-1.9824 0.12562867961516053
-1.9655999999999998 0.12590658042438352
-1.9487999999999999 0.12618710862387664
-1.932 0.12647030985295543
-1.9152 0.12675623092410723
-1.8984 0.12704491986327937
-1.8816 0.12733642595190445
-1.8647999999999998 0.1276307997707563
-1.8479999999999999 0.12792809324574017
-1.8312 0.12822835969571308
-1.8144 0.12853165388243792
-1.7976 0.1288380320628068
-1.7808 0.12914755204343215
-1.7639999999999998 0.12946027323775997
-1.7471999999999999 0.1297762567258281
-1.7304 0.13009556531682817
-1.7136 0.1304182636146283
-1.6968 0.13074441808642343
-1.68 0.13107409713470047
-1.6631999999999998 0.1314073711727042
-1.6463999999999999 0.13174431270362025
-1.6296 0.1320849964036837
-1.6128 0.13242949920946798
-1.596 0.13277790040958956
-1.5792 0.13313028174111455
-1.5623999999999998 0.13348672749094995
-1.5455999999999999 0.13384732460254026
-1.5288 0.1342121627881985
-1.512 0.13458133464744104
-1.4952 0.1349549357917082
-1.4784 0.13533306497589723
-1.4615999999999998 0.13571582423715098
-1.4447999999999999 0.1361033190413976
-1.428 0.13649565843815897
-1.4112 0.1368929552242027
-1.3944 0.13729532611664552
-1.3776 0.13770289193617546
-1.3607999999999998 0.13811577780111553
-1.3439999999999999 0.1385341133330954
-1.3272 0.13895803287519895
-1.3104 0.13938767572348615
-1.2936 0.13982318637290217
-1.2768 0.14026471477865493
-1.2599999999999998 0.1407124166342501
-1.2431999999999999 0.14116645366747854
-1.2264 0.1416269939557582
-1.2096 0.1420942122623896
-1.1928 0.14256829039540259
-1.176 0.14304941759084847
-1.1591999999999998 0.14353779092257368
-1.1423999999999999 0.14403361574070486
-1.1256 0.1450778061769684
-1.1088 0.14718221248880728
-1.092 0.149339544867423
-1.0752 0.15155198737850495
-1.0583999999999998 0.15382184507614816
-1.0415999999999999 0.15615155220620996
-1.0248 0.15854368103611727
-1.008 0.16100095135935713
-0.9912 0.1635262407255485
-0.9743999999999999 0.16612259544931735
-0.9576 0.16879324245310362
-0.9408 0.17154160200020485
-0.9239999999999999 0.17437130137452406
-0.9072 0.17728618956214273
-0.8904 0.18029035298649745
-0.8735999999999999 0.1833881323426996
-0.8568 0.18658414056649975
-0.84 0.1898832819581414
-0.8231999999999999 0.19329077245912135
-0.8064 0.1968121610483278
-0.7896 0.20045335217998755
-0.7727999999999999 0.2042206291254427
-0.756 0.20812067799825473
-0.7392 0.21216061213072995
-0.7223999999999999 0.21634799631999063
-0.7056 0.22069087026086495
-0.6888 0.22519777021463985
-0.6719999999999999 0.22987774760538163
-0.6552 0.23474038276031275
-0.6384 0.23979579137979026
-0.6215999999999999 0.24505462048584167
-0.6048 0.25052802949036374
-0.588 0.2562276505596856
-0.5711999999999999 0.26216552052007513
-0.5544 0.2683539740072989
-0.5376 0.27480548423296197
-0.5207999999999999 0.2815324334016268
-0.504 0.2885467892054885
-0.48719999999999997 0.2958596566617696
-0.4704 0.3034806655670341
-0.4536 0.31141714284342
-0.43679999999999997 0.3196730061298467
-0.42 0.3282473007936865
-0.4032 0.3371322889120006
-0.38639999999999997 0.34631098957771134
-0.3696 0.3557540725370219
-0.3528 0.3654160346509504
-0.33599999999999997 0.3752306619340544
-0.3192 0.38510592934848265
-0.3024 0.39491875343614175
-0.28559999999999997 0.404510420463696
-0.2688 0.4136840566513081
-0.252 0.4222060775280491
-0.2352 0.4298138625253732
-0.21839999999999998 0.4362314587304576
-0.2016 0.4411934021320787
-0.1848 0.444473678100396
-0.16799999999999998 0.44591338300489197
-0.1512 0.4454387921165519
-0.1344 0.4430630701225965
-0.1176 0.43886947471803456
-0.1008 0.4329786725189383
-0.08399999999999999 0.42550379662541876
-0.0672 0.41649051762312483
-0.0504 0.40581764782516044
-0.0336 0.3929528446886324
-0.0168 0.3759577245407282
0.0 0.31831142147737584
0.0168 0.3759577245407282
0.0336 0.3929528446886324
0.0504 0.40581764782516044
0.0672 0.41649051762312483
0.08399999999999999 0.42550379662541876
0.1008 0.4329786725189383
0.1176 0.43886947471803456
0.1344 0.4430630701225965
0.1512 0.4454387921165519
0.16799999999999998 0.44591338300489197
0.1848 0.444473678100396
0.2016 0.4411934021320787
0.21839999999999998 0.4362314587304576
0.2352 0.4298138625253732
0.252 0.4222060775280491
0.2688 0.4136840566513081
0.28559999999999997 0.404510420463696
0.3024 0.39491875343614175
0.3192 0.38510592934848265
0.33599999999999997 0.3752306619340544
0.3528 0.3654160346509504
0.3696 0.3557540725370219
0.38639999999999997 0.34631098957771134
0.4032 0.3371322889120006
0.42 0.3282473007936865
0.43679999999999997 0.3196730061298467
0.4536 0.31141714284342
0.4704 0.3034806655670341
0.48719999999999997 0.2958596566617696
0.504 0.2885467892054885
0.5207999999999999 0.2815324334016268
0.5376 0.27480548423296197
0.5544 0.2683539740072989
0.5711999999999999 0.26216552052007513
0.588 0.2562276505596856
0.6048 0.25052802949036374
0.6215999999999999 0.24505462048584167
0.6384 0.23979579137979026
0.6552 0.23474038276031275
0.6719999999999999 0.22987774760538163
0.6888 0.22519777021463985
0.7056 0.22069087026086495
0.7223999999999999 0.21634799631999063
0.7392 0.21216061213072995
0.756 0.20812067799825473
0.7727999999999999 0.2042206291254427
0.7896 0.20045335217998755
0.8064 0.1968121610483278
0.8231999999999999 0.19329077245912135
0.84 0.1898832819581414
0.8568 0.18658414056649975
0.8735999999999999 0.1833881323426996
0.8904 0.18029035298649745
0.9072 0.17728618956214273
0.9239999999999999 0.17437130137452406
0.9408 0.17154160200020485
0.9576 0.16879324245310362
0.9743999999999999 0.16612259544931735
0.9912 0.1635262407255485
1.008 0.16100095135935713
1.0248 0.15854368103611727
1.0415999999999999 0.15615155220620996
1.0583999999999998 0.15382184507614816
1.0752 0.15155198737850495
1.092 0.149339544867423
1.1088 0.14718221248880728
1.1256 0.1450778061769684
1.1423999999999999 0.14403361574070486
1.1591999999999998 0.14353779092257368
1.176 0.14304941759084847
1.1928 0.14256829039540259
1.2096 0.1420942122623896
1.2264 0.1416269939557582
1.2431999999999999 0.14116645366747854
1.2599999999999998 0.1407124166342501
1.2768 0.14026471477865493
1.2936 0.13982318637290217
1.3104 0.13938767572348615
1.3272 0.13895803287519895
1.3439999999999999 0.1385341133330954
1.3607999999999998 0.13811577780111553
1.3776 0.13770289193617546
1.3944 0.13729532611664552
1.4112 0.1368929552242027
1.428 0.13649565843815897
1.4447999999999999 0.1361033190413976
1.4615999999999998 0.13571582423715098
1.4784 0.13533306497589723
1.4952 0.1349549357917082
1.512 0.13458133464744104
1.5288 0.1342121627881985
1.5455999999999999 0.13384732460254026
1.5623999999999998 0.13348672749094995
1.5792 0.13313028174111455
1.596 0.13277790040958956
1.6128 0.13242949920946798
1.6296 0.1320849964036837
1.6463999999999999 0.13174431270362025
1.6631999999999998 0.1314073711727042
1.68 0.13107409713470047
1.6968 0.13074441808642343
1.7136 0.1304182636146283
1.7304 0.13009556531682817
1.7471999999999999 0.1297762567258281
1.7639999999999998 0.12946027323775997
1.7808 0.12914755204343215
1.7976 0.1288380320628068
1.8144 0.12853165388243792
1.8312 0.12822835969571308
1.8479999999999999 0.12792809324574017
1.8647999999999998 0.1276307997707563
1.8816 0.12733642595190445
1.8984 0.12704491986327937
1.9152 0.12675623092410723
1.932 0.12647030985295543
1.9487999999999999 0.12618710862387664
1.9655999999999998 0.12590658042438352
1.9824 0.12562867961516053
1.9992 0.12535336169143538
2.016 0.1250805832459234
2.0328 0.12481030193327006
2.0496 0.12454247643591686
2.0664 0.12427706643132973
2.0831999999999997 0.12401403256051806
2.0999999999999996 0.12375333639778331
2.1167999999999996 0.12349494042165163
2.1336 0.12323880798691705
2.1504 0.12298490329776192
2.1672 0.12273319138189462
2.184 0.12248363806566187
2.2008 0.12223620995009361
2.2176 0.12199087438783532
2.2344 0.12174759946093126
2.2512 0.12150635395942155
2.268 0.12126710736071415
2.2847999999999997 0.12102982980970414
2.3015999999999996 0.12079449209960048
2.3183999999999996 0.12056106565343959
2.3352 0.12032952250624526
2.352 0.12009983528782053
2.3688 0.11987197720613156
2.3856 0.11964592203127407
2.4024 0.11942164407998196
2.4192 0.11919911820066956
2.436 0.11897831975898013
2.4528 0.1187592246238171
2.4696 0.11854180915384696
2.4863999999999997 0.11832605018444703
2.5031999999999996 0.11811192501508211
2.5199999999999996 0.11789941139710242
2.5368 0.11768848752192804
2.5536 0.11747913200962583
2.5704 0.11727132389784452
2.5872 0.11706504263111231
2.604 0.116860268050463
2.6208 0.11665698038340291
2.6376 0.11645516023417832
2.6544 0.11625478857435616
2.6712 0.11605584673369182
2.6879999999999997 0.11585831639127993
2.7047999999999996 0.11566217956697376
2.7215999999999996 0.11546741861306424
2.7384 0.11527401620621672
2.7552 0.11508195533964284
2.772 0.11489121931551115
2.7888 0.11473991795136107
2.8056 0.11460670708510497
2.8224 0.11447372953580805
2.8392 0.11434098915692902
2.856 0.11420848969019709
2.8728 0.11407623476762573
2.8895999999999997 0.11394422791351055
2.9063999999999997 0.1138124725464043
2.9231999999999996 0.11368097198106554
2.94 0.11354972943039393
2.9568 0.11341874800733692
2.9736 0.11328803072677576
2.9904 0.113157580507392
3.0072 0.11302740017350463
3.024 0.11289749245689494
3.0408 0.11276785999859297
3.0576 0.11263850535065625
3.0744 0.11250943097791352
3.0911999999999997 0.11238063925969634
3.1079999999999997 0.11225213249153027
3.1247999999999996 0.11212391288682193
3.1416 0.11199598257850828
3.1584 0.11186834362069001
3.1752 0.11174099799023418
3.192 0.11161394758836393
3.2088 0.11148719424221266
3.2256 0.11136073970636433
3.2424 0.11123458566436444
3.2592 0.1111087337302103
3.276 0.1109831854498196
3.2927999999999997 0.11085794230247081
3.3095999999999997 0.11073300570222576
3.3263999999999996 0.11060837699932796
3.3432 0.11048405748157587
3.36 0.11036004837567889
3.3768 0.11023635084858434
3.3936 0.11011296600878694
3.4104 0.10998989490761708
3.4272 0.10986713854050277
3.444 0.1097446978482141
3.4608 0.10962257371808541
3.4776 0.10950076698521323
3.4943999999999997 0.1093792784336382
3.5111999999999997 0.10925810879750597
3.5279999999999996 0.10913725876219814
3.5448 0.1090167289654605
3.5616 0.10889651999849194
3.5784 0.10877663240702676
3.5952 0.10865706669239669
3.612 0.10853782331256184
3.6288 0.10841890268314118
3.6456 0.10830030517840289
3.6624 0.10818203113225637
3.6792 0.10806408083921286
3.6959999999999997 0.10794645455533168
3.7127999999999997 0.1078291524991501
3.7295999999999996 0.10771217485259206
3.7464 0.10759552176186182
3.7632 0.10747919333832591
3.78 0.10736318965936259
3.7968 0.10724751076921459
3.8136 0.10713215667980999
3.8304 0.10701712737157106
3.8472 0.10690242279421634
3.864 0.10678804286753152
3.8808 0.10667398748213643
3.8975999999999997 0.10656025650023414
3.9143999999999997 0.1064468497563424
3.9311999999999996 0.10633376705801151
3.948 0.10622100818653221
3.9648 0.10610857289762221
3.9816 0.10599646092210409
3.9984 0.10588467196656627
4.0152 0.10577320571401282
4.032 0.10566206182449944
4.0488 0.10555123993575355
4.0656 0.10544073966378542
4.0824 0.10533056060348817
4.0992 0.1052207023292135
4.116 0.10511116439535424
4.1328 0.10500194633689948
4.1495999999999995 0.10489304766998252
4.166399999999999 0.1780434090122911
4.183199999999999 0.17777910877029934
4.199999999999999 0.17751634104063596


==> pictures/semi-densityXYX500_2.dat <==
x y
-4.199999999999999 0.10456826290819043
-4.183199999999999 0.10467620648424143
-4.166399999999999 0.10478446789242202
-4.1495999999999995 0.10261022678132702
-4.1328 0.10272977953281319
-4.116 0.10284990407881618
-4.0992 0.1029706053218616
-4.0824 0.10309188822570277
-4.0656 0.10321375781632441
-4.0488 0.10333621918296937
-4.032 0.10345927747920247
-4.0152 0.10358293792397189
-3.9984 0.10370720580271046
-3.9816 0.10383208646845402
-3.9648 0.10395758534298111
-3.948 0.10408370791798259
-3.9311999999999996 0.10421045975624937
-3.9143999999999997 0.10433784649288955
-3.8975999999999997 0.10446587383657245
-3.8808 0.10459454757079341
-3.864 0.1047238735551726
-3.8472 0.10485385772677869
-3.8304 0.10498450610148143
-3.8136 0.10511582477533124
-3.7968 0.10524781992597772
-3.78 0.10538049781410491
-3.7632 0.10551386478491329
-3.7464 0.10564792726962591
-3.7295999999999996 0.105782691787027
-3.7127999999999997 0.10591816494504304
-3.6959999999999997 0.10605435344235155
-3.6792 0.10619126407002619
-3.6624 0.10632890371322783
-3.6456 0.10646727935292348
-3.6288 0.10660639806765146
-3.612 0.10674626703532504
-3.5952 0.10688689353507225
-3.5784 0.10702828494913277
-3.5616 0.10717044876478275
-3.5448 0.10731339257631534
-3.5279999999999996 0.10745712408706011
-3.5111999999999997 0.10760165111145706
-3.4943999999999997 0.1077469815771809
-3.4776 0.10789312352730047
-3.4608 0.10804008512251452
-3.444 0.10818787464341884
-3.4272 0.10833650049284121
-3.4104 0.10848597119822888
-3.3936 0.10863629541409499
-3.3768 0.10878748192452345
-3.36 0.10893953964573914
-3.3432 0.1090924776287353
-3.3263999999999996 0.10924630506197469
-3.3095999999999997 0.10940103127415227
-3.2927999999999997 0.10955666573702753
-3.276 0.10971321806833298
-3.2592 0.10987069803475065
-3.2424 0.11002911555496737
-3.2256 0.11018848070280854
-3.2088 0.11034880371045433
-3.192 0.11051009497173266
-3.1752 0.11067236504550636
-3.1584 0.11083562465914129
-3.1416 0.1109998847120738
-3.1247999999999996 0.11116515627946273
-3.1079999999999997 0.11133145061594711
-3.0911999999999997 0.11149877915949935
-3.0744 0.11166715353538574
-3.0576 0.11183658556022567
-3.0408 0.11200708724617535
-3.024 0.11217867080520869
-3.0072 0.11235134865352935
-2.9904 0.11252513341609736
-2.9736 0.11270003793128529
-2.9568 0.1128760752556576
-2.94 0.11305325866889454
-2.9231999999999996 0.11323160167884468
-2.9063999999999997 0.11341111802672547
-2.8895999999999997 0.11359182169247371
-2.8728 0.11377372690024565
-2.856 0.11395684812407969
-2.8392 0.11414120009371698
-2.8224 0.1143267978005992
-2.8056 0.11451365650404055
-2.7888 0.11470179173757802
-2.772 0.1148733581673543
-2.7552 0.11500702365003898
-2.7384 0.11514091019847392
-2.7215999999999996 0.1152750134917279
-2.7047999999999996 0.11540932908676864
-2.6879999999999997 0.11554385241633383
-2.6712 0.11567857878678414
-2.6544 0.11581350337594463
-2.6376 0.11594862123092721
-2.6208 0.11608392726593805
-2.604 0.11621941626007651
-2.5872 0.11635508285511643
-2.5704 0.11649092155328175
-2.5536 0.116626926715004
-2.5368 0.11676309255667987
-2.5199999999999996 0.11689941314841289
-2.5031999999999996 0.11703588241175476
-2.4863999999999997 0.1171724941174363
-2.4696 0.1173092418830995
-2.4528 0.11744611917102102
-2.436 0.11758311928584125
-2.4192 0.11772023537229125
-2.4024 0.11785746041291913
-2.3856 0.11799478722582826
-2.3688 0.11813220846241251
-2.352 0.1182697166051073
-2.3352 0.11840730396514623
-2.3183999999999996 0.11854496268033055
-2.3015999999999996 0.11868268471281511
-2.2847999999999997 0.11882046184690748
-2.268 0.11895828568689018
-2.2512 0.11909614765485957
-2.2344 0.1192340389885935
-2.2176 0.11937195073944147
-2.2008 0.1195098737702477
-2.184 0.11964779875330399
-2.1672 0.11978571616833772
-2.1504 0.11992361630054008
-2.1336 0.12006148923863295
-2.1167999999999996 0.12019932487298235
-2.0999999999999996 0.12033711289375851
-2.0831999999999997 0.12047484278914575
-2.0664 0.12061250384361226
-2.0496 0.12075008513623027
-2.0328 0.12088757553906627
-2.016 0.12102496371563133
-1.9992 0.12116223811940333
-1.9824 0.12129938699242261
-1.9655999999999998 0.12143639836396641
-1.9487999999999999 0.12157326004930347
-1.932 0.12170995964853483
-1.9152 0.12184648454552881
-1.8984 0.12198282190694613
-1.8816 0.12211895868136625
-1.8647999999999998 0.12225488159852121
-1.8479999999999999 0.12239057716863266
-1.8312 0.12252603168186581
-1.8144 0.12266123120790422
-1.7976 0.12279616159564011
-1.7808 0.12293080847300229
-1.7639999999999998 0.12306515724691057
-1.7471999999999999 0.12319919310337059
-1.7304 0.12333290100771309
-1.7136 0.12346626570498018
-1.6968 0.12359927172046677
-1.68 0.1237319033604176
-1.6631999999999998 0.12386414471289396
-1.6463999999999999 0.12399597964880278
-1.6296 0.12412739182310575
-1.6128 0.12425836467620446
-1.596 0.12438888143551113
-1.5792 0.12451892511721063
-1.5623999999999998 0.12464847852821552
-1.5455999999999999 0.12477752426831934
-1.5288 0.12490604473256023
-1.512 0.12503402211378797
-1.4952 0.1251614384054489
-1.4784 0.12528827540458795
-1.4615999999999998 0.12541451471507667
-1.4447999999999999 0.1255401377510665
-1.428 0.12566512574067498
-1.4112 0.12578945972990987
-1.3944 0.12591312058683043
-1.3776 0.1260360890059552
-1.3607999999999998 0.12615834551291538
-1.3439999999999999 0.12627987046936048
-1.3272 0.12640064407811527
-1.3104 0.1265206463885955
-1.2936 0.12663985730248103
-1.2768 0.12821038964139955
-1.2599999999999998 0.12992016264414138
-1.2431999999999999 0.13166755237719502
-1.2264 0.13345394011901054
-1.2096 0.1352807758985915
-1.1928 0.13714958278169678
-1.176 0.13906196146978134
-1.1591999999999998 0.14101959523694402
-1.1423999999999999 0.14302425523224496
-1.1256 0.14453710614129522
-1.1088 0.14504848546984686
-1.092 0.14556798686168262
-1.0752 0.1460958538224696
-1.0583999999999998 0.14663234085253488
-1.0415999999999999 0.14717771411901842
-1.0248 0.1477322521803345
-1.008 0.1482962467679338
-0.9912 0.14887000363090597
-0.9743999999999999 0.14945384344960133
-0.9576 0.15004810282519104
-0.9408 0.15065313535288674
-0.9239999999999999 0.15126931278749264
-0.9072 0.15189702631102975
-0.8904 0.15253668791339736
-0.8735999999999999 0.1531887318984361
-0.8568 0.15385361652938256
-0.84 0.15453182582955372
-0.8231999999999999 0.155223871556269
-0.8064 0.155930295368484
-0.7896 0.15665167121153512
-0.7727999999999999 0.15738860794575324
-0.756 0.15943629665111156
-0.7392 0.1615370806152695
-0.7223999999999999 0.1636848576580059
-0.7056 0.1658811144296872
-0.6888 0.16812739649453687
-0.6719999999999999 0.17042531063106398
-0.6552 0.17277652711732416
-0.6384 0.17518278196837123
-0.6215999999999999 0.17764587908401028
-0.6048 0.1801676922535599
-0.588 0.18275016694998808
-0.5711999999999999 0.18539532182796162
-0.5544 0.18810524981795446
-0.5376 0.19088211868064772
-0.5207999999999999 0.19372817085068442
-0.504 0.196645722354759
-0.48719999999999997 0.19963716053338806
-0.4704 0.2027049402254724
-0.4536 0.2058515779858222
-0.43679999999999997 0.2090796437926618
-0.42 0.21239174955811294
-0.4032 0.215790533570068
-0.38639999999999997 0.21927863975689113
-0.3696 0.22285869036056238
-0.3528 0.22653325020704224
-0.33599999999999997 0.2303047802456801
-0.3192 0.23417557735098732
-0.3024 0.23814769648473866
-0.28559999999999997 0.2422228501249752
-0.2688 0.246402278270251
-0.252 0.2506865801606407
-0.2352 0.25507549588590434
-0.21839999999999998 0.2595676219159065
-0.2016 0.26416003873282395
-0.1848 0.26884782026735643
-0.16799999999999998 0.27362338222627036
-0.1512 0.278475606949819
-0.1344 0.2833886510841506
-0.1176 0.288340288818951
-0.1008 0.2932995451786291
-0.08399999999999999 0.2982231762778392
-0.0672 0.30305010735752147
-0.0504 0.3076917680902901
-0.0336 0.3120124600811735
-0.0168 0.3157763801778352
0.0 0.3183113779284747
0.0168 0.3157763801778352
0.0336 0.3120124600811735
0.0504 0.3076917680902901
0.0672 0.30305010735752147
0.08399999999999999 0.2982231762778392
0.1008 0.2932995451786291
0.1176 0.288340288818951
0.1344 0.2833886510841506
0.1512 0.278475606949819
0.16799999999999998 0.27362338222627036
0.1848 0.26884782026735643
0.2016 0.26416003873282395
0.21839999999999998 0.2595676219159065
0.2352 0.25507549588590434
0.252 0.2506865801606407
0.2688 0.246402278270251
0.28559999999999997 0.2422228501249752
0.3024 0.23814769648473866
0.3192 0.23417557735098732
0.33599999999999997 0.2303047802456801
0.3528 0.22653325020704224
0.3696 0.22285869036056238
0.38639999999999997 0.21927863975689113
0.4032 0.215790533570068
0.42 0.21239174955811294
0.43679999999999997 0.2090796437926618
0.4536 0.2058515779858222
0.4704 0.2027049402254724
0.48719999999999997 0.19963716053338806
0.504 0.196645722354759
0.5207999999999999 0.19372817085068442
0.5376 0.19088211868064772
0.5544 0.18810524981795446
0.5711999999999999 0.18539532182796162
0.588 0.18275016694998808
0.6048 0.1801676922535599
0.6215999999999999 0.17764587908401028
0.6384 0.17518278196837123
0.6552 0.17277652711732416
0.6719999999999999 0.17042531063106398
0.6888 0.16812739649453687
0.7056 0.1658811144296872
0.7223999999999999 0.1636848576580059
0.7392 0.1615370806152695
0.756 0.15943629665111156
0.7727999999999999 0.15738860794575324
0.7896 0.15665167121153512
0.8064 0.155930295368484
0.8231999999999999 0.155223871556269
0.84 0.15453182582955372
0.8568 0.15385361652938256
0.8735999999999999 0.1531887318984361
0.8904 0.15253668791339736
0.9072 0.15189702631102975
0.9239999999999999 0.15126931278749264
0.9408 0.15065313535288674
0.9576 0.15004810282519104
0.9743999999999999 0.14945384344960133
0.9912 0.14887000363090597
1.008 0.1482962467679338
1.0248 0.1477322521803345
1.0415999999999999 0.14717771411901842
1.0583999999999998 0.14663234085253488
1.0752 0.1460958538224696
1.092 0.14556798686168262
1.1088 0.14504848546984686
1.1256 0.14453710614129522
1.1423999999999999 0.14302425523224496
1.1591999999999998 0.14101959523694402
1.176 0.13906196146978134
1.1928 0.13714958278169678
1.2096 0.1352807758985915
1.2264 0.13345394011901054
1.2431999999999999 0.13166755237719502
1.2599999999999998 0.12992016264414138
1.2768 0.12821038964139955
1.2936 0.12663985730248103
1.3104 0.1265206463885955
1.3272 0.12640064407811527
1.3439999999999999 0.12627987046936048
1.3607999999999998 0.12615834551291538
1.3776 0.1260360890059552
1.3944 0.12591312058683043
1.4112 0.12578945972990987
1.428 0.12566512574067498
1.4447999999999999 0.1255401377510665
1.4615999999999998 0.12541451471507667
1.4784 0.12528827540458795
1.4952 0.1251614384054489
1.512 0.12503402211378797
1.5288 0.12490604473256023
1.5455999999999999 0.12477752426831934
1.5623999999999998 0.12464847852821552
1.5792 0.12451892511721063
1.596 0.12438888143551113
1.6128 0.12425836467620446
1.6296 0.12412739182310575
1.6463999999999999 0.12399597964880278
1.6631999999999998 0.12386414471289396
1.68 0.1237319033604176
1.6968 0.12359927172046677
1.7136 0.12346626570498018
1.7304 0.12333290100771309
1.7471999999999999 0.12319919310337059
1.7639999999999998 0.12306515724691057
1.7808 0.12293080847300229
1.7976 0.12279616159564011
1.8144 0.12266123120790422
1.8312 0.12252603168186581
1.8479999999999999 0.12239057716863266
1.8647999999999998 0.12225488159852121
1.8816 0.12211895868136625
1.8984 0.12198282190694613
1.9152 0.12184648454552881
1.932 0.12170995964853483
1.9487999999999999 0.12157326004930347
1.9655999999999998 0.12143639836396641
1.9824 0.12129938699242261
1.9992 0.12116223811940333
2.016 0.12102496371563133
2.0328 0.12088757553906627
2.0496 0.12075008513623027
2.0664 0.12061250384361226
2.0831999999999997 0.12047484278914575
2.0999999999999996 0.12033711289375851
2.1167999999999996 0.12019932487298235
2.1336 0.12006148923863295
2.1504 0.11992361630054008
2.1672 0.11978571616833772
2.184 0.11964779875330399
2.2008 0.1195098737702477
2.2176 0.11937195073944147
2.2344 0.1192340389885935
2.2512 0.11909614765485957
2.268 0.11895828568689018
2.2847999999999997 0.11882046184690748
2.3015999999999996 0.11868268471281511
2.3183999999999996 0.11854496268033055
2.3352 0.11840730396514623
2.352 0.1182697166051073
2.3688 0.11813220846241251
2.3856 0.11799478722582826
2.4024 0.11785746041291913
2.4192 0.11772023537229125
2.436 0.11758311928584125
2.4528 0.11744611917102102
2.4696 0.1173092418830995
2.4863999999999997 0.1171724941174363
2.5031999999999996 0.11703588241175476
2.5199999999999996 0.11689941314841289
2.5368 0.11676309255667987
2.5536 0.116626926715004
2.5704 0.11649092155328175
2.5872 0.11635508285511643
2.604 0.11621941626007651
2.6208 0.11608392726593805
2.6376 0.11594862123092721
2.6544 0.11581350337594463
2.6712 0.11567857878678414
2.6879999999999997 0.11554385241633384
2.7047999999999996 0.11540932908676864
2.7215999999999996 0.1152750134917279
2.7384 0.11514091019847392
2.7552 0.115007023650039
2.772 0.11487335816735429
2.7888 0.114701791737578
2.8056 0.11451365650404063
2.8224 0.1143267978005992
2.8392 0.11414120009371698
2.856 0.11395684812407969
2.8728 0.11377372690024565
2.8895999999999997 0.11359182169247371
2.9063999999999997 0.11341111802672547
2.9231999999999996 0.11323160167884468
2.94 0.11305325866889454
2.9568 0.1128760752556576
2.9736 0.11270003793128529
2.9904 0.11252513341609736
3.0072 0.11235134865352935
3.024 0.11217867080520869
3.0408 0.11200708724617535
3.0576 0.11183658556022567
3.0744 0.11166715353538574
3.0911999999999997 0.11149877915949935
3.1079999999999997 0.11133145061594711
3.1247999999999996 0.11116515627946273
3.1416 0.1109998847120738
3.1584 0.11083562465914129
3.1752 0.11067236504550636
3.192 0.11051009497173266
3.2088 0.11034880371045433
3.2256 0.11018848070280854
3.2424 0.11002911555496737
3.2592 0.10987069803475065
3.276 0.10971321806833298
3.2927999999999997 0.10955666573702753
3.3095999999999997 0.10940103127415227
3.3263999999999996 0.10924630506197469
3.3432 0.1090924776287353
3.36 0.10893953964573914
3.3768 0.10878748192452345
3.3936 0.10863629541409499
3.4104 0.10848597119822888
3.4272 0.10833650049284121
3.444 0.10818787464341884
3.4608 0.10804008512251452
3.4776 0.10789312352730047
3.4943999999999997 0.1077469815771809
3.5111999999999997 0.10760165111145706
3.5279999999999996 0.10745712408706011
3.5448 0.10731339257631534
3.5616 0.10717044876478275
3.5784 0.10702828494913277
3.5952 0.10688689353507225
3.612 0.10674626703532504
3.6288 0.10660639806765146
3.6456 0.10646727935292348
3.6624 0.10632890371322783
3.6792 0.10619126407002619
3.6959999999999997 0.10605435344235155
3.7127999999999997 0.10591816494504304
3.7295999999999996 0.105782691787027
3.7464 0.10564792726962591
3.7632 0.10551386478491329
3.78 0.10538049781410491
3.7968 0.10524781992597772
3.8136 0.10511582477533124
3.8304 0.10498450610148143
3.8472 0.10485385772677869
3.864 0.1047238735551726
3.8808 0.10459454757079341
3.8975999999999997 0.10446587383657245
3.9143999999999997 0.10433784649288955
3.9311999999999996 0.10421045975624937
3.948 0.10408370791798259
3.9648 0.10395758534298111
3.9816 0.10383208646845402
3.9984 0.10370720580271046
4.0152 0.10358293792397189
4.032 0.10345927747920247
4.0488 0.10333621918296937
4.0656 0.10321375781632441
4.0824 0.10309188822570277
4.0992 0.1029706053218616
4.116 0.10284990407881618
4.1328 0.10272977953281319
4.1495999999999995 0.10261022678132702
4.166399999999999 0.10478446789242202
4.183199999999999 0.10467620648424143
4.199999999999999 0.10456826290819043


==> pictures/semi-densityXYX500_3.dat <==
x y
-4.199999999999999 0.10225495116638678
-4.183199999999999 0.10237281735198589
-4.166399999999999 0.10249124098206007
-4.1495999999999995 0.03452194771007491
-4.1328 0.03470078354031135
-4.116 0.0348808120187058
-4.0992 0.03506204744536746
-4.0824 0.03524450432919641
-4.0656 0.03542819739176875
-4.0488 0.03561314157130604
-4.032 0.03579935202672072
-4.0152 0.03598684414175386
-3.9984 0.03617563352920115
-3.9816 0.03636573603522132
-3.9648 0.036557167743741036
-3.948 0.03674994498095607
-3.9311999999999996 0.03694408431992239
-3.9143999999999997 0.037139602585251744
-3.8975999999999997 0.037336516857905885
-3.8808 0.037534844480093206
-3.864 0.03773460306027572
-3.8472 0.03793581047827751
-3.8304 0.03813848489051669
-3.8136 0.03834264473533688
-3.7968 0.03854830873846915
-3.78 0.03875549591860303
-3.7632 0.038964225593092414
-3.7464 0.03917451738377443
-3.7295999999999996 0.03938639122292997
-3.7127999999999997 0.03959986735936972
-3.6959999999999997 0.039814966364657076
-3.6792 0.04003170913947398
-3.6624 0.0402501169201271
-3.6456 0.040470211285198884
-3.6288 0.04069201416235687
-3.612 0.040915547835308284
-3.5952 0.041140834950917395
-3.5784 0.04136789852648743
-3.5616 0.04159676195720671
-3.5448 0.041827449023764264
-3.5279999999999996 0.0420599839001462
-3.5111999999999997 0.04229439116160734
-3.4943999999999997 0.042530695792830135
-3.4776 0.04276892319627321
-3.4608 0.0430090992007152
-3.444 0.043251250069996736
-3.4272 0.043495402511972245
-3.4104 0.04374158368766552
-3.3936 0.04398982122065008
-3.3768 0.04424014320664266
-3.36 0.04449257822333569
-3.3432 0.04474715534045498
-3.3263999999999996 0.04500390413006382
-3.3095999999999997 0.04526285467710936
-3.2927999999999997 0.04552403759023212
-3.276 0.045787484012825355
-3.2592 0.0460532256343727
-3.2424 0.04632129470205444
-3.2256 0.04659172403264329
-3.2088 0.04686454702468359
-3.192 0.047139797670980366
-3.1752 0.0474175105713849
-3.1584 0.04769772094590547
-3.1416 0.04798046464814013
-3.1247999999999996 0.048265778179044476
-3.1079999999999997 0.04855369870103898
-3.0911999999999997 0.04884426405248209
-3.0744 0.04913751276249291
-3.0576 0.049433484066157725
-3.0408 0.049732217920120725
-3.024 0.0500337550185686
-3.0072 0.0503381368096234
-2.9904 0.0506454055121572
-2.9736 0.05095560413304013
-2.9568 0.05126877648482743
-2.94 0.05158496720391192
-2.9231999999999996 0.05190422176914332
-2.9063999999999997 0.052226586520936535
-2.8895999999999997 0.05255210868087517
-2.8728 0.052880836371839136
-2.856 0.0532128186386556
-2.8392 0.053548105469299195
-2.8224 0.053886747816658594
-2.8056 0.05422879762087947
-2.7888 0.05457430783231332
-2.772 0.054923332435075654
-2.7552 0.055275926471249216
-2.7384 0.055632146065735445
-2.7215999999999996 0.05599204845179129
-2.7047999999999996 0.05635569199725907
-2.6879999999999997 0.0567231362315169
-2.6712 0.057094441873181016
-2.6544 0.05746967085856202
-2.6376 0.05784888637092623
-2.6208 0.05823215287056642
-2.604 0.05861953612572261
-2.5872 0.05901110324437042
-2.5704 0.0594069227069144
-2.5536 0.05980706439980734
-2.5368 0.0602115996501378
-2.5199999999999996 0.06062060126120291
-2.5031999999999996 0.06103414354911646
-2.4863999999999997 0.06145230238047146
-2.4696 0.06187515521110892
-2.4528 0.06230278112601097
-2.436 0.06273526088038238
-2.4192 0.063172676941935
-2.4024 0.06361511353443773
-2.3856 0.06406265668256228
-2.3688 0.06451539425808404
-2.352 0.0649734160274681
-2.3352 0.06543681370091248
-2.3183999999999996 0.06590568098287636
-2.3015999999999996 0.0663801136241686
-2.2847999999999997 0.06686020947563877
-2.268 0.06734606854353614
-2.2512 0.0678377930465993
-2.2344 0.068335487474931
-2.2176 0.06883925865073824
-2.2008 0.06934921579099827
-2.184 0.06986547057212665
-2.1672 0.07038813719672281
-2.1504 0.07091733246247381
-2.1336 0.07145317583329877
-2.1167999999999996 0.07219041053216749
-2.0999999999999996 0.07295626803458008
-2.0831999999999997 0.07373132261292763
-2.0664 0.0745157901637541
-2.0496 0.0753098927507054
-2.0328 0.07611385885376748
-2.016 0.0769279236299789
-1.9992 0.07775232918628686
-1.9824 0.07858732486522936
-1.9655999999999998 0.07943316754419198
-1.9487999999999999 0.08029012194901844
-1.932 0.0811584609828172
-1.9152 0.08203846607085857
-1.8984 0.0829304275224963
-1.8816 0.08383464491115229
-1.8647999999999998 0.084751427473423
-1.8479999999999999 0.08568109452846645
-1.8312 0.08662397591890904
-1.8144 0.08758041247457915
-1.7976 0.0885507565004706
-1.7808 0.08953537229045284
-1.7639999999999998 0.09053463666832484
-1.7471999999999999 0.0915489395579392
-1.7304 0.09257868458424448
-1.7136 0.0936242897072195
-1.6968 0.09468618789082343
-1.68 0.09576482780923902
-1.6631999999999998 0.09686067459284212
-1.6463999999999999 0.09797421061653504
-1.6296 0.09910593633325561
-1.6128 0.10025637115568786
-1.596 0.10142605438945357
-1.5792 0.10261554622127067
-1.5623999999999998 0.10382542876588242
-1.5455999999999999 0.10505630717581271
-1.5288 0.10630881081835279
-1.512 0.10758359452450018
-1.4952 0.10888133991497911
-1.4784 0.11020275680884671
-1.4615999999999998 0.11154858472065385
-1.4447999999999999 0.11291959445260578
-1.428 0.11431658978867766
-1.4112 0.11574040929824073
-1.3944 0.1171919282573422
-1.3776 0.11867206069646932
-1.3607999999999998 0.1201817615843737
-1.3439999999999999 0.12172202915831254
-1.3272 0.12329390741194148
-1.3104 0.12489848875304332
-1.2936 0.12653691684429455
-1.2768 0.12675825657965004
-1.2599999999999998 0.12687582384437923
-1.2431999999999999 0.12699253859180257
-1.2264 0.12710838019464266
-1.2096 0.12722332791020413
-1.1928 0.12733736088763528
-1.176 0.1274504581754597
-1.1591999999999998 0.12756259872937148
-1.1423999999999999 0.12767376142029707
-1.1256 0.12778392504272654
-1.1088 0.1278930683233018
-1.092 0.12800116992967253
-1.0752 0.12810820847960802
-1.0583999999999998 0.12825930530332036
-1.0415999999999999 0.12971389901386238
-1.0248 0.13119645784513753
-1.008 0.13270774315735975
-0.9912 0.13424854341671033
-0.9743999999999999 0.13581967539206444
-0.9576 0.1374219854108195
-0.9408 0.13905635067637465
-0.9239999999999999 0.14072368064973192
-0.9072 0.14242491849765085
-0.8904 0.14416104260960552
-0.8735999999999999 0.14593306818560514
-0.8568 0.14774204889662873
-0.84 0.14958907861903065
-0.8231999999999999 0.15147529324371184
-0.8064 0.15340187256011828
-0.7896 0.15537004221427178
-0.7727999999999999 0.15738107573875187
-0.756 0.15814175224965768
-0.7392 0.15891179183307563
-0.7223999999999999 0.15969945900097207
-0.7056 0.16050553461522873
-0.6888 0.16133085250922208
-0.6719999999999999 0.16217630441913508
-0.6552 0.16304284550678097
-0.6384 0.16393150056172442
-0.6215999999999999 0.16484337098614274
-0.6048 0.16577964268486894
-0.588 0.16674159500607924
-0.5711999999999999 0.1677306109063377
-0.5544 0.16874818854832743
-0.5376 0.16979595458245422
-0.5207999999999999 0.1708756794167686
-0.504 0.17198929484627942
-0.48719999999999997 0.1731389144966977
-0.4704 0.17432685764416353
-0.4536 0.17555567710864695
-0.43679999999999997 0.17682819209422704
-0.42 0.1781475270775719
-0.4032 0.1795171581452914
-0.38639999999999997 0.18094096857752698
-0.3696 0.18242331600663525
-0.3528 0.1839691142000043
-0.33599999999999997 0.18558393350455263
-0.3192 0.18727412536577356
-0.3024 0.18904697827655126
-0.28559999999999997 0.19091091529952867
-0.2688 0.19287574738338104
-0.252 0.19495300277262043
-0.2352 0.1971563620820994
-0.21839999999999998 0.19950224310286543
-0.2016 0.20201060271988577
-0.1848 0.2047060620406254
-0.16799999999999998 0.2076195275556966
-0.1512 0.210790601178506
-0.1344 0.21427129914206577
-0.1176 0.2181320564347222
-0.1008 0.22247198258900042
-0.08399999999999999 0.2274376864956117
-0.0672 0.2332613030523221
-0.0504 0.2403483923105472
-0.0336 0.24952795715923218
-0.0168 0.26309247179412
0.0 0.3183068591455213
0.0168 0.26309247179412
0.0336 0.24952795715923218
0.0504 0.2403483923105472
0.0672 0.2332613030523221
0.08399999999999999 0.2274376864956117
0.1008 0.22247198258900042
0.1176 0.2181320564347222
0.1344 0.21427129914206577
0.1512 0.210790601178506
0.16799999999999998 0.2076195275556966
0.1848 0.2047060620406254
0.2016 0.20201060271988577
0.21839999999999998 0.19950224310286543
0.2352 0.1971563620820994
0.252 0.19495300277262043
0.2688 0.19287574738338104
0.28559999999999997 0.19091091529952867
0.3024 0.18904697827655126
0.3192 0.18727412536577356
0.33599999999999997 0.18558393350455263
0.3528 0.1839691142000043
0.3696 0.18242331600663525
0.38639999999999997 0.18094096857752698
0.4032 0.1795171581452914
0.42 0.1781475270775719
0.43679999999999997 0.17682819209422704
0.4536 0.17555567710864695
0.4704 0.17432685764416353
0.48719999999999997 0.1731389144966977
0.504 0.17198929484627942
0.5207999999999999 0.1708756794167686
0.5376 0.16979595458245422
0.5544 0.16874818854832743
0.5711999999999999 0.1677306109063377
0.588 0.16674159500607924
0.6048 0.16577964268486894
0.6215999999999999 0.16484337098614274
0.6384 0.16393150056172442
0.6552 0.16304284550678097
0.6719999999999999 0.16217630441913508
0.6888 0.16133085250922208
0.7056 0.16050553461522873
0.7223999999999999 0.15969945900097207
0.7392 0.15891179183307563
0.756 0.15814175224965768
0.7727999999999999 0.15738107573875187
0.7896 0.15537004221427178
0.8064 0.15340187256011828
0.8231999999999999 0.15147529324371184
0.84 0.14958907861903065
0.8568 0.14774204889662873
0.8735999999999999 0.14593306818560514
0.8904 0.14416104260960552
0.9072 0.14242491849765102
0.9239999999999999 0.14072368064973192
0.9408 0.13905635067637465
0.9576 0.1374219854108195
0.9743999999999999 0.13581967539206444
0.9912 0.13424854341671033
1.008 0.13270774315735975
1.0248 0.13119645784513753
1.0415999999999999 0.12971389901386238
1.0583999999999998 0.12825930530332036
1.0752 0.12810820847960802
1.092 0.12800116992967253
1.1088 0.1278930683233018
1.1256 0.12778392504272654
1.1423999999999999 0.12767376142029707
1.1591999999999998 0.12756259872937148
1.176 0.1274504581754597
1.1928 0.12733736088763528
1.2096 0.12722332791020413
1.2264 0.12710838019464266
1.2431999999999999 0.12699253859180257
1.2599999999999998 0.12687582384437923
1.2768 0.12675825657965004
1.2936 0.12653691684429455
1.3104 0.12489848875304332
1.3272 0.12329390741194148
1.3439999999999999 0.12172202915831254
1.3607999999999998 0.1201817615843737
1.3776 0.11867206069646932
1.3944 0.1171919282573422
1.4112 0.11574040929824073
1.428 0.11431658978867766
1.4447999999999999 0.11291959445260578
1.4615999999999998 0.11154858472065385
1.4784 0.11020275680884671
1.4952 0.10888133991497911
1.512 0.10758359452450018
1.5288 0.10630881081835279
1.5455999999999999 0.10505630717581271
1.5623999999999998 0.10382542876588242
1.5792 0.10261554622127067
1.596 0.10142605438945357
1.6128 0.10025637115568786
1.6296 0.09910593633325561
1.6463999999999999 0.09797421061653504
1.6631999999999998 0.09686067459284212
1.68 0.09576482780923902
1.6968 0.09468618789082343
1.7136 0.0936242897072195
1.7304 0.09257868458424448
1.7471999999999999 0.0915489395579392
1.7639999999999998 0.09053463666832484
1.7808 0.08953537229045284
1.7976 0.0885507565004706
1.8144 0.08758041247457915
1.8312 0.08662397591890904
1.8479999999999999 0.08568109452846645
1.8647999999999998 0.084751427473423
1.8816 0.08383464491115229
1.8984 0.0829304275224963
1.9152 0.08203846607085857
1.932 0.0811584609828172
1.9487999999999999 0.08029012194901844
1.9655999999999998 0.07943316754419198
1.9824 0.07858732486522936
1.9992 0.07775232918628686
2.016 0.0769279236299789
2.0328 0.07611385885376748
2.0496 0.0753098927507054
2.0664 0.0745157901637541
2.0831999999999997 0.07373132261292763
2.0999999999999996 0.07295626803458008
2.1167999999999996 0.07219041053216749
2.1336 0.07145317583329877
2.1504 0.07091733246247381
2.1672 0.07038813719672281
2.184 0.06986547057212665
2.2008 0.06934921579099827
2.2176 0.06883925865073824
2.2344 0.068335487474931
2.2512 0.0678377930465993
2.268 0.06734606854353614
2.2847999999999997 0.06686020947563877
2.3015999999999996 0.0663801136241686
2.3183999999999996 0.06590568098287636
2.3352 0.06543681370091248
2.352 0.0649734160274681
2.3688 0.06451539425808404
2.3856 0.06406265668256228
2.4024 0.06361511353443773
2.4192 0.063172676941935
2.436 0.06273526088038238
2.4528 0.06230278112601097
2.4696 0.06187515521110892
2.4863999999999997 0.06145230238047146
2.5031999999999996 0.06103414354911646
2.5199999999999996 0.06062060126120291
2.5368 0.0602115996501378
2.5536 0.05980706439980734
2.5704 0.0594069227069144
2.5872 0.05901110324437042
2.604 0.05861953612572261
2.6208 0.05823215287056642
2.6376 0.05784888637092623
2.6544 0.05746967085856202
2.6712 0.057094441873181016
2.6879999999999997 0.056723136231516876
2.7047999999999996 0.05635569199725907
2.7215999999999996 0.05599204845179129
2.7384 0.055632146065735445
2.7552 0.055275926471249
2.772 0.05492333243507556
2.7888 0.05457430783231316
2.8056 0.05422879762087947
2.8224 0.05388674781665854
2.8392 0.053548105469299195
2.856 0.0532128186386556
2.8728 0.052880836371839136
2.8895999999999997 0.05255210868087517
2.9063999999999997 0.052226586520936535
2.9231999999999996 0.05190422176914332
2.94 0.05158496720391192
2.9568 0.05126877648482743
2.9736 0.05095560413304013
2.9904 0.0506454055121572
3.0072 0.0503381368096234
3.024 0.0500337550185686
3.0408 0.049732217920120725
3.0576 0.049433484066157725
3.0744 0.04913751276249291
3.0911999999999997 0.04884426405248209
3.1079999999999997 0.04855369870103898
3.1247999999999996 0.048265778179044476
3.1416 0.04798046464814013
3.1584 0.04769772094590547
3.1752 0.0474175105713849
3.192 0.047139797670980366
3.2088 0.04686454702468359
3.2256 0.04659172403264329
3.2424 0.04632129470205444
3.2592 0.0460532256343727
3.276 0.045787484012825355
3.2927999999999997 0.04552403759023212
3.3095999999999997 0.04526285467710936
3.3263999999999996 0.04500390413006382
3.3432 0.04474715534045498
3.36 0.04449257822333569
3.3768 0.04424014320664266
3.3936 0.04398982122065008
3.4104 0.04374158368766552
3.4272 0.043495402511972245
3.444 0.043251250069996736
3.4608 0.0430090992007152
3.4776 0.04276892319627321
3.4943999999999997 0.042530695792830135
3.5111999999999997 0.04229439116160734
3.5279999999999996 0.0420599839001462
3.5448 0.041827449023764264
3.5616 0.04159676195720671
3.5784 0.04136789852648743
3.5952 0.041140834950917395
3.612 0.040915547835308284
3.6288 0.04069201416235687
3.6456 0.040470211285198884
3.6624 0.0402501169201271
3.6792 0.04003170913947398
3.6959999999999997 0.039814966364657076
3.7127999999999997 0.03959986735936972
3.7295999999999996 0.03938639122292997
3.7464 0.03917451738377443
3.7632 0.038964225593092414
3.78 0.03875549591860303
3.7968 0.03854830873846915
3.8136 0.03834264473533688
3.8304 0.03813848489051669
3.8472 0.03793581047827751
3.864 0.03773460306027572
3.8808 0.037534844480093206
3.8975999999999997 0.037336516857905885
3.9143999999999997 0.037139602585251744
3.9311999999999996 0.03694408431992239
3.948 0.03674994498095607
3.9648 0.036557167743741036
3.9816 0.03636573603522132
3.9984 0.03617563352920115
4.0152 0.03598684414175386
4.032 0.03579935202672072
4.0488 0.03561314157130604
4.0656 0.03542819739176875
4.0824 0.03524450432919641
4.0992 0.03506204744536746
4.116 0.0348808120187058
4.1328 0.03470078354031135
4.1495999999999995 0.03452194771007491
4.166399999999999 0.10249124098206007
4.183199999999999 0.10237281735198589
4.199999999999999 0.10225495116638678


==> pictures/semi-densityXYX500_4.dat <==
x y
-4.199999999999999 0.03399245615970445
-4.183199999999999 0.03416779781483793
-4.166399999999999 0.03434429043287387
-4.1495999999999995 0.002330279911201856
-4.1328 0.004433673494607413
-4.116 0.005837810303499045
-4.0992 0.006978617564511784
-4.0824 0.00797019064400037
-4.0656 0.008862948575282243
-4.0488 0.009684433169751951
-4.032 0.010451629479433835
-4.0152 0.011175881189955338
-3.9984 0.011865206513611268
-3.9816 0.012525519635220996
-3.9648 0.01316133017442194
-3.948 0.013776169761222022
-3.9311999999999996 0.01437286548782839
-3.9143999999999997 0.01495372245294864
-3.8975999999999997 0.01552064978874559
-3.8808 0.016075250173812665
-3.864 0.016618884974488476
-3.8472 0.017152722657615006
-3.8304 0.017677775438489616
-3.8136 0.018194927476745636
-3.7968 0.018704956884627234
-3.78 0.019208553128738235
-3.7632 0.019706330950365458
-3.7464 0.020198841618720896
-3.7295999999999996 0.02068658211568049
-3.7127999999999997 0.021170002698172357
-3.6959999999999997 0.021649513175049057
-3.6792 0.022125488155706023
-3.6624 0.022598271469066736
-3.6456 0.023068179907814245
-3.6288 0.023535506419743828
-3.612 0.024000522842953228
-3.5952 0.024463482262258262
-3.5784 0.024924621049172587
-3.5616 0.02538416063609721
-3.5448 0.025842309065992903
-3.5279999999999996 0.026299262351558498
-3.5111999999999997 0.02675520567196031
-3.4943999999999997 0.027210314430439333
-3.4776 0.027664755192308925
-3.4608 0.02811868651967148
-3.444 0.028572259716659512
-3.4272 0.029025619496891007
-3.4104 0.02947890458304171
-3.3936 0.029932248247060343
-3.3768 0.030385778798245344
-3.36 0.030839620025478933
-3.3432 0.031293891598994705
-3.3263999999999996 0.03174870943634617
-3.3095999999999997 0.03220418603664774
-3.2927999999999997 0.03266043078663715
-3.276 0.03311755024161911
-3.2592 0.03357564838403691
-3.2424 0.034034826862033435
-3.2256 0.0344951852101096
-3.2088 0.03495682105373774
-3.192 0.03541983029956984
-3.1752 0.03588430731271057
-3.1584 0.036350345082345754
-3.1416 0.036818035376892544
-3.1247999999999996 0.037287468889718414
-3.1079999999999997 0.03775873537634395
-3.0911999999999997 0.03823192378398514
-3.0744 0.03870712237418091
-3.0576 0.03918441883919558
-3.0408 0.03966390041280013
-3.024 0.04014565397602028
-3.0072 0.040629766158331665
-2.9904 0.041116323434797965
-2.9736 0.041605412219554334
-2.9568 0.042097118956049305
-2.94 0.04259153020438648
-2.9231999999999996 0.04308873272612153
-2.9063999999999997 0.04358881356679872
-2.8895999999999997 0.04409186013653356
-2.8728 0.04459796028889999
-2.856 0.0451072023983741
-2.8392 0.045619675436562916
-2.8224 0.046135469047455316
-2.8056 0.046654673621885155
-2.7888 0.04717738037142341
-2.772 0.0477036814018725
-2.7552 0.04823366978655878
-2.7384 0.04876743963959418
-2.7215999999999996 0.049305086189266094
-2.7047999999999996 0.049846705851737616
-2.6879999999999997 0.050392396305204985
-2.6712 0.05094225656467257
-2.6544 0.05149638705750584
-2.6376 0.05205488969990286
-2.6208 0.052617867974453475
-2.604 0.05318542700891785
-2.5872 0.05375767365639439
-2.5704 0.054334716577015316
-2.5536 0.05491666632133425
-2.5368 0.055503635415550576
-2.5199999999999996 0.05609573844874199
-2.5031999999999996 0.05669309216225651
-2.4863999999999997 0.057295815541433585
-2.4696 0.05790402990981868
-2.4528 0.05851785902605703
-2.436 0.05913742918363349
-2.4192 0.05976286931364947
-2.4024 0.060394311090830946
-2.3856 0.061031889042965186
-2.3688 0.061675740663973994
-2.352 0.062326006530840014
-2.3352 0.06298283042460873
-2.3183999999999996 0.06364635945570953
-2.3015999999999996 0.06431674419383179
-2.2847999999999997 0.06499413880262465
-2.268 0.06567870117948478
-2.2512 0.06637059310071737
-2.2344 0.06706998037237308
-2.2176 0.06777703298707433
-2.2008 0.06849192528715796
-2.184 0.06921483613448917
-2.1672 0.06994594908731644
-2.1504 0.0706854525845496
-2.1336 0.0714335401378784
-2.1167999999999996 0.07199578951282051
-2.0999999999999996 0.0725452985202582
-2.0831999999999997 0.07310183076883268
-2.0664 0.07366551714678679
-2.0496 0.07423649160112351
-2.0328 0.07481489122417388
-2.016 0.07540085634310721
-1.9992 0.0759945306125025
-1.9824 0.07659606111011125
-1.9655999999999998 0.07720559843593834
-1.9487999999999999 0.07782329681478715
-1.932 0.07844931420240053
-1.9152 0.07908381239536857
-1.8984 0.07972695714494771
-1.8816 0.08037891827496672
-1.8647999999999998 0.08103986980399351
-1.8479999999999999 0.08170999007195281
-1.8312 0.08238946187137877
-1.8144 0.0830784725835242
-1.7976 0.08377721431952655
-1.7808 0.0844858840668645
-1.7639999999999998 0.08520468384134681
-1.7471999999999999 0.0859338208448755
-1.7304 0.08667350762925732
-1.7136 0.08742396226633707
-1.6968 0.088185408524749
-1.68 0.08895807605358835
-1.6631999999999998 0.08974220057334288
-1.6463999999999999 0.09053802407441627
-1.6296 0.09134579502360496
-1.6128 0.09216576857892814
-1.596 0.09299820681318598
-1.5792 0.09384337894670436
-1.5623999999999998 0.09470156158968439
-1.5455999999999999 0.09557303899466124
-1.5288 0.09645810331954316
-1.512 0.09735705490179312
-1.4952 0.09827020254428036
-1.4784 0.09919786381341889
-1.4615999999999998 0.1001403653502017
-1.4447999999999999 0.10109804319479944
-1.428 0.10207124312541864
-1.4112 0.1030603210121586
-1.3944 0.10406564318664265
-1.3776 0.10508758682825887
-1.3607999999999998 0.10612654036787487
-1.3439999999999999 0.10718290390994709
-1.3272 0.1082570896740071
-1.3104 0.10934952245654951
-1.2936 0.11046064011441274
-1.2768 0.11159089407080461
-1.2599999999999998 0.11274074984518366
-1.2431999999999999 0.11391068760828343
-1.2264 0.11510120276363547
-1.2096 0.11631280655701293
-1.1928 0.11754602671530924
-1.176 0.1188014081164278
-1.1591999999999998 0.12007951349186337
-1.1423999999999999 0.12138092416371453
-1.1256 0.1227062408179836
-1.1088 0.12405608431607687
-1.092 0.12543109654654008
-1.0752 0.1268319413191123
-1.0583999999999998 0.1282141625503648
-1.0415999999999999 0.12831901068830695
-1.0248 0.12842273141877808
-1.008 0.1285253032562116
-0.9912 0.12862670471448334
-0.9743999999999999 0.12872691431749714
-0.9576 0.12882591060999668
-0.9408 0.12892367216859688
-0.9239999999999999 0.1290201776130287
-0.9072 0.1291154056175904
-0.8904 0.12920933492279243
-0.8735999999999999 0.12930194434719233
-0.8568 0.1293932127994062
-0.84 0.1294831192902896
-0.8231999999999999 0.1295716429452736
-0.8064 0.12965876301684762
-0.7896 0.12974445889717828
-0.7727999999999999 0.12982871013084665
-0.756 0.12991149642769864
-0.7392 0.1299927976757858
-0.7223999999999999 0.13007259395439447
-0.7056 0.130150865547137
-0.6888 0.13022759295509928
-0.6719999999999999 0.13030275691002396
-0.6552 0.13037633838751628
-0.6384 0.1304483186202565
-0.6215999999999999 0.1305186791112021
-0.6048 0.13058740164676078
-0.588 0.13065446830992258
-0.5711999999999999 0.1307198614933281
-0.5544 0.13078356391225923
-0.5376 0.13084555861753416
-0.5207999999999999 0.13090582900828499
-0.504 0.13096435884460536
-0.48719999999999997 0.13102113226004833
-0.4704 0.13107613377395153
-0.4536 0.13112934830357897
-0.43679999999999997 0.13118076117605765
-0.42 0.13123035814008763
-0.4032 0.131278125377415
-0.38639999999999997 0.13132404951404328
-0.3696 0.13136811763116935
-0.3528 0.1314103172758243
-0.33599999999999997 0.13145063647120414
-0.3192 0.13148906372667302
-0.3024 0.13152558804742
-0.28559999999999997 0.13156019894376092
-0.2688 0.13159288644005607
-0.252 0.13162364108324712
-0.2352 0.1316524539509801
-0.21839999999999998 0.13167931665931606
-0.2016 0.1317042213700075
-0.1848 0.1317271607973299
-0.16799999999999998 0.1317481282144506
-0.1512 0.13176711745934497
-0.1344 0.131784122940226
-0.1176 0.13179913964049345
-0.1008 0.13181216312309565
-0.08399999999999999 0.13182318953465058
-0.0672 0.13183221560904657
-0.0504 0.13183923866922395
-0.0336 0.1318442566090039
-0.0168 0.1318472684143065
0.0 0.13184827189476245
0.0168 0.1318472684143065
0.0336 0.1318442566090039
0.0504 0.13183923866922395
0.0672 0.13183221560904657
0.08399999999999999 0.13182318953465058
0.1008 0.13181216312309565
0.1176 0.13179913964049345
0.1344 0.131784122940226
0.1512 0.13176711745934497
0.16799999999999998 0.1317481282144506
0.1848 0.1317271607973299
0.2016 0.1317042213700075
0.21839999999999998 0.13167931665931606
0.2352 0.1316524539509801
0.252 0.13162364108324712
0.2688 0.13159288644005607
0.28559999999999997 0.13156019894376092
0.3024 0.13152558804742
0.3192 0.13148906372667302
0.33599999999999997 0.13145063647120414
0.3528 0.1314103172758243
0.3696 0.13136811763116935
0.38639999999999997 0.13132404951404328
0.4032 0.131278125377415
0.42 0.13123035814008763
0.43679999999999997 0.13118076117605765
0.4536 0.13112934830357897
0.4704 0.13107613377395153
0.48719999999999997 0.13102113226004833
0.504 0.13096435884460536
0.5207999999999999 0.13090582900828499
0.5376 0.13084555861753416
0.5544 0.13078356391225923
0.5711999999999999 0.1307198614933281
0.588 0.13065446830992258
0.6048 0.13058740164676078
0.6215999999999999 0.1305186791112021
0.6384 0.1304483186202565
0.6552 0.13037633838751628
0.6719999999999999 0.13030275691002396
0.6888 0.13022759295509928
0.7056 0.130150865547137
0.7223999999999999 0.13007259395439447
0.7392 0.1299927976757858
0.756 0.12991149642769864
0.7727999999999999 0.12982871013084665
0.7896 0.12974445889717828
0.8064 0.12965876301684762
0.8231999999999999 0.1295716429452736
0.84 0.1294831192902896
0.8568 0.1293932127994062
0.8735999999999999 0.12930194434719233
0.8904 0.12920933492279243
0.9072 0.1291154056175904
0.9239999999999999 0.1290201776130287
0.9408 0.12892367216859688
0.9576 0.12882591060999668
0.9743999999999999 0.12872691431749714
0.9912 0.12862670471448334
1.008 0.1285253032562116
1.0248 0.12842273141877808
1.0415999999999999 0.12831901068830695
1.0583999999999998 0.1282141625503648
1.0752 0.1268319413191123
1.092 0.12543109654654008
1.1088 0.12405608431607687
1.1256 0.1227062408179836
1.1423999999999999 0.12138092416371453
1.1591999999999998 0.12007951349186337
1.176 0.1188014081164278
1.1928 0.11754602671530924
1.2096 0.11631280655701293
1.2264 0.11510120276363547
1.2431999999999999 0.11391068760828343
1.2599999999999998 0.11274074984518366
1.2768 0.11159089407080461
1.2936 0.11046064011441274
1.3104 0.10934952245654951
1.3272 0.1082570896740071
1.3439999999999999 0.10718290390994709
1.3607999999999998 0.10612654036787487
1.3776 0.10508758682825887
1.3944 0.10406564318664265
1.4112 0.1030603210121586
1.428 0.10207124312541864
1.4447999999999999 0.10109804319479944
1.4615999999999998 0.1001403653502017
1.4784 0.09919786381341889
1.4952 0.09827020254428036
1.512 0.09735705490179312
1.5288 0.09645810331954316
1.5455999999999999 0.09557303899466124
1.5623999999999998 0.09470156158968439
1.5792 0.09384337894670436
1.596 0.09299820681318598
1.6128 0.09216576857892814
1.6296 0.09134579502360496
1.6463999999999999 0.09053802407441627
1.6631999999999998 0.08974220057334288
1.68 0.08895807605358835
1.6968 0.088185408524749
1.7136 0.08742396226633707
1.7304 0.08667350762925732
1.7471999999999999 0.0859338208448755
1.7639999999999998 0.08520468384134681
1.7808 0.0844858840668645
1.7976 0.08377721431952655
1.8144 0.0830784725835242
1.8312 0.08238946187137877
1.8479999999999999 0.08170999007195281
1.8647999999999998 0.08103986980399351
1.8816 0.08037891827496672
1.8984 0.07972695714494771
1.9152 0.07908381239536857
1.932 0.07844931420240053
1.9487999999999999 0.07782329681478715
1.9655999999999998 0.07720559843593834
1.9824 0.07659606111011125
1.9992 0.0759945306125025
2.016 0.07540085634310721
2.0328 0.07481489122417388
2.0496 0.07423649160112351
2.0664 0.07366551714678679
2.0831999999999997 0.07310183076883268
2.0999999999999996 0.0725452985202582
2.1167999999999996 0.07199578951282051
2.1336 0.0714335401378784
2.1504 0.0706854525845496
2.1672 0.06994594908731644
2.184 0.06921483613448917
2.2008 0.06849192528715796
2.2176 0.06777703298707433
2.2344 0.06706998037237308
2.2512 0.06637059310071737
2.268 0.06567870117948478
2.2847999999999997 0.06499413880262465
2.3015999999999996 0.06431674419383179
2.3183999999999996 0.06364635945570953
2.3352 0.06298283042460873
2.352 0.062326006530840014
2.3688 0.061675740663973994
2.3856 0.061031889042965186
2.4024 0.060394311090830946
2.4192 0.05976286931364947
2.436 0.05913742918363349
2.4528 0.05851785902605703
2.4696 0.05790402990981868
2.4863999999999997 0.057295815541433585
2.5031999999999996 0.05669309216225651
2.5199999999999996 0.05609573844874199
2.5368 0.055503635415550576
2.5536 0.05491666632133425
2.5704 0.054334716577015316
2.5872 0.05375767365639439
2.604 0.05318542700891785
2.6208 0.052617867974453475
2.6376 0.05205488969990286
2.6544 0.05149638705750584
2.6712 0.05094225656467257
2.6879999999999997 0.050392396305204756
2.7047999999999996 0.049846705851737616
2.7215999999999996 0.049305086189266094
2.7384 0.04876743963959418
2.7552 0.04823366978655895
2.772 0.04770368140187251
2.7888 0.04717738037142321
2.8056 0.04665467362188519
2.8224 0.04613546904745546
2.8392 0.045619675436562916
2.856 0.0451072023983741
2.8728 0.04459796028889999
2.8895999999999997 0.04409186013653356
2.9063999999999997 0.04358881356679872
2.9231999999999996 0.04308873272612153
2.94 0.04259153020438648
2.9568 0.042097118956049305
2.9736 0.041605412219554334
2.9904 0.041116323434797965
3.0072 0.040629766158331665
3.024 0.04014565397602028
3.0408 0.03966390041280013
3.0576 0.03918441883919558
3.0744 0.03870712237418091
3.0911999999999997 0.03823192378398514
3.1079999999999997 0.03775873537634395
3.1247999999999996 0.037287468889718414
3.1416 0.036818035376892544
3.1584 0.036350345082345754
3.1752 0.03588430731271057
3.192 0.03541983029956984
3.2088 0.03495682105373774
3.2256 0.0344951852101096
3.2424 0.034034826862033435
3.2592 0.03357564838403691
3.276 0.03311755024161911
3.2927999999999997 0.03266043078663715
3.3095999999999997 0.03220418603664774
3.3263999999999996 0.03174870943634617
3.3432 0.031293891598994705
3.36 0.030839620025478933
3.3768 0.030385778798245344
3.3936 0.029932248247060343
3.4104 0.02947890458304171
3.4272 0.029025619496891007
3.444 0.028572259716659512
3.4608 0.02811868651967148
3.4776 0.027664755192308925
3.4943999999999997 0.027210314430439333
3.5111999999999997 0.02675520567196031
3.5279999999999996 0.026299262351558498
3.5448 0.025842309065992903
3.5616 0.02538416063609721
3.5784 0.024924621049172587
3.5952 0.024463482262258262
3.612 0.024000522842953228
3.6288 0.023535506419743828
3.6456 0.023068179907814245
3.6624 0.022598271469066736
3.6792 0.022125488155706023
3.6959999999999997 0.021649513175049057
3.7127999999999997 0.021170002698172357
3.7295999999999996 0.02068658211568049
3.7464 0.020198841618720896
3.7632 0.019706330950365458
3.78 0.019208553128738235
3.7968 0.018704956884627234
3.8136 0.018194927476745636
3.8304 0.017677775438489616
3.8472 0.017152722657615006
3.864 0.016618884974488476
3.8808 0.016075250173812665
3.8975999999999997 0.01552064978874559
3.9143999999999997 0.01495372245294864
3.9311999999999996 0.01437286548782839
3.948 0.013776169761222022
3.9648 0.01316133017442194
3.9816 0.012525519635220996
3.9984 0.011865206513611268
4.0152 0.011175881189955338
4.032 0.010451629479433835
4.0488 0.009684433169751951
4.0656 0.008862948575282243
4.0824 0.00797019064400037
4.0992 0.006978617564511784
4.116 0.005837810303499045
4.1328 0.004433673494607413
4.1495999999999995 0.002330279911201856
4.166399999999999 0.03434429043287387
4.183199999999999 0.03416779781483793
4.199999999999999 0.03399245615970445


==> pictures/semi-densityXYX500_5.dat <==
x y
-4.1495999999999995 0.17830925728916203
-4.1328 0.17857666934724264
-4.116 0.1788456611608258
-4.0992 0.1791162489364465
-4.0824 0.17938844911725949
-4.0656 0.17966227838751905
-4.0488 0.17993775367716142
-4.032 0.18021489216649525
-4.0152 0.18049371129100228
-3.9984 0.1807742287462496
-3.9816 0.1810564624929191
-3.9648 0.18134043076195785
-3.948 0.18162615205984536
-3.9311999999999996 0.18191364517399533
-3.9143999999999997 0.1822029291782788
-3.8975999999999997 0.18249402343868992
-3.8808 0.1827869476191378
-3.864 0.18308172168738887
-3.8472 0.18337836592115458
-3.8304 0.1836769009143165
-3.8136 0.18397734758332193
-3.7968 0.18427972717372654
-3.78 0.18458406126690355
-3.7632 0.18489037178692033
-3.7464 0.18519868100758788
-3.7295999999999996 0.1855090115596897
-3.7127999999999997 0.18582138643838939
-3.6959999999999997 0.18613582901083062
-3.6792 0.1864523630239327
-3.6624 0.1867710126123823
-3.6456 0.1870918023068332
-3.6288 0.18741475704232002
-3.612 0.1877399021668896
-3.5952 0.18806726345045863
-3.5784 0.188396867093905
-3.5616 0.18872873973839696
-3.5448 0.18906290847497323
-3.5279999999999996 0.18939940085437562
-3.5111999999999997 0.18973824489714675
-3.4943999999999997 0.19007946910399912
-3.4776 0.19042310246646713
-3.4608 0.19076917447783984
-3.444 0.1911177151444066
-3.4272 0.19146875499699842
-3.4104 0.19182232510285468
-3.3936 0.19217845707781606
-3.3768 0.19253718309885773
-3.36 0.1928985359169744
-3.3432 0.19326254887042568
-3.3263999999999996 0.19362925589835778
-3.3095999999999997 0.19399869155481053
-3.2927999999999997 0.19437089102312635
-3.276 0.19474589013077115
-3.2592 0.19512372536458264
-3.2424 0.19550443388646266
-3.2256 0.19588805354952518
-3.2088 0.19627462291471606
-3.192 0.19666418126792756
-3.1752 0.19705676863760935
-3.1584 0.19745242581291647
-3.1416 0.1978511943623898
-3.1247999999999996 0.19825311665320042
-3.1079999999999997 0.1986582358709817
-3.0911999999999997 0.1990665960402535
-3.0744 0.19947824204548129
-3.0576 0.19989321965277435
-3.0408 0.20031157553225756
-3.024 0.2007333572811368
-3.0072 0.20115861344748423
-2.9904 0.20158739355477326
-2.9736 0.20201974812718157
-2.9568 0.20245572871570527
-2.94 0.20289538792509998
-2.9231999999999996 0.20333877944169018
-2.9063999999999997 0.20378595806207556
-2.8895999999999997 0.20423697972276925
-2.8728 0.2046919015308022
-2.856 0.20515078179533672
-2.8392 0.20561368006031777
-2.8224 0.20608065713821339
-2.8056 0.2065517751448842
-2.7888 0.2070270975356166
-2.772 0.20750668914238357
-2.7552 0.20799061621236634
-2.7384 0.2084789464477947
-2.7215999999999996 0.20897174904716095
-2.7047999999999996 0.20946909474785844
-2.6879999999999997 0.20997105587030526
-2.6712 0.21047770636361368
-2.6544 0.2109891218528714
-2.6376 0.21150537968810015
-2.6208 0.21202655899495845
-2.604 0.21255274072726826
-2.5872 0.21308400772143937
-2.5704 0.21362044475287423
-2.5536 0.2141621385944341
-2.5368 0.21470917807706055
-2.5199999999999996 0.21526165415264562
-2.5031999999999996 0.2158196599592455
-2.4863999999999997 0.21638329088873995
-2.4696 0.21695264465705766
-2.4528 0.21752782137706528
-2.436 0.21810892363424914
-2.4192 0.21869605656531818
-2.4024 0.21928932793985367
-2.3856 0.21988884824514954
-2.3688 0.22049473077439288
-2.352 0.2211070917183306
-2.3352 0.22172605026059766
-2.3183999999999996 0.22235172867686753
-2.3015999999999996 0.2229842524380156
-2.2847999999999997 0.22362375031747742
-2.268 0.2242703545030134
-2.2512 0.22492420071308594
-2.2344 0.22558542831807193
-2.2176 0.2262541804665621
-2.2008 0.22693060421697359
-2.184 0.22761485067476855
-2.1672 0.2283070751355381
-2.1504 0.22900743723425684
-2.1336 0.2297161011010207
-2.1167999999999996 0.2304332355236014
-2.0999999999999996 0.2311590141171664
-2.0831999999999997 0.2318936155015397
-2.0664 0.23263722348639296
-2.0496 0.23339002726479965
-2.0328 0.23415222161557428
-2.016 0.23492400711489303
-1.9992 0.23570559035767177
-1.9824 0.2364971841892604
-1.9655999999999998 0.23729900794798675
-1.9487999999999999 0.23811128771918377
-1.932 0.23893425660130946
-1.9152 0.23976815498486398
-1.8984 0.24061323084481215
-1.8816 0.2414697400472809
-1.8647999999999998 0.24233794667137418
-1.8479999999999999 0.2432181233469572
-1.8312 0.2441105516093498
-1.8144 0.24501552227194956
-1.7976 0.24593333581781282
-1.7808 0.2468643028113626
-1.7639999999999998 0.24780874433142297
-1.7471999999999999 0.2487669924268893
-1.7304 0.24973939059642866
-1.7136 0.2507262942936839
-1.6968 0.2517280714596145
-1.68 0.25274510308364373
-1.6631999999999998 0.2537777837954844
-1.6463999999999999 0.2548265224895983
-1.6296 0.255891742984406
-1.6128 0.25697388471852894
-1.596 0.2580734034865024
-1.5792 0.25919077221660297
-1.5623999999999998 0.26032648179360257
-1.5455999999999999 0.2614810419295243
-1.5288 0.2626549820856736
-1.512 0.26384885244949663
-1.4952 0.26506322497010365
-1.4784 0.2662986944565773
-1.4615999999999998 0.26755587974355166
-1.4447999999999999 0.2688354249288967
-1.428 0.2701380006887252
-1.4112 0.2714643056754116
-1.3944 0.27281506800475874
-1.3776 0.2741910468389689
-1.3607999999999998 0.27559303407266655
-1.3439999999999999 0.2770218561298299
-1.3272 0.27847837588015556
-1.3104 0.27996349468418696
-1.2936 0.2814781545772933
-1.2768 0.28302334060354783
-1.2599999999999998 0.28460008331152076
-1.2431999999999999 0.2862094614251239
-1.2264 0.2878526047038311
-1.2096 0.28953069700796086
-1.1928 0.29124497958615675
-1.176 0.29299675460384556
-1.1591999999999998 0.29478738893325
-1.1423999999999999 0.29661831822750906
-1.1256 0.2984910513036939
-1.1088 0.3004071748618985
-1.092 0.3023683585703514
-1.0752 0.30437636054942946
-1.0583999999999998 0.30643303329083366
-1.0415999999999999 0.3085403300518719
-1.0248 0.3107003117688854
-1.008 0.31291515453843827
-0.9912 0.3151871577199741
-0.9743999999999999 0.31751875271925906
-0.9576 0.3199125125182813
-0.9408 0.3223711620241652
-0.9239999999999999 0.32489758931754703
-0.9072 0.32749485788942334
-0.8904 0.33016621996513257
-0.8735999999999999 0.33291513102478615
-0.8568 0.3357452656413154
-0.84 0.338660534770397
-0.8231999999999999 0.3416651046410029
-0.8064 0.3447634174112801
-0.7896 0.3479602137719667
-0.7727999999999999 0.35126055769871767
-0.756 0.3546698635754437
-0.7392 0.35819392593313776
-0.7223999999999999 0.36183895207249117
-0.7056 0.3656115978635081
-0.6888 0.369519007040953
-0.6719999999999999 0.3735688543399076
-0.6552 0.37776939283975747
-0.6384 0.3821295059057321
-0.6215999999999999 0.3866587641320073
-0.6048 0.3913674876953816
-0.588 0.3962668145180858
-0.5711999999999999 0.401368774604424
-0.5544 0.4066863708472464
-0.5376 0.41223366648098714
-0.5207999999999999 0.41802587916535405
-0.504 0.42407948138636936
-0.48719999999999997 0.4304123064147069
-0.4704 0.4370436584025969
-0.4536 0.443994424242359
-0.43679999999999997 0.4512871834284536
-0.42 0.458946310188113
-0.4032 0.4669980593308394
-0.38639999999999997 0.47547062327560136
-0.3696 0.48439414207502907
-0.3528 0.49380064031489945
-0.33599999999999997 0.5037238536284414
-0.3192 0.5141988920155917
-0.3024 0.5252616655921347
-0.28559999999999997 0.5369479687619072
-0.2688 0.549292078644826
-0.252 0.5623246702756577
-0.2352 0.576069782561708
-0.21839999999999998 0.5905404854939833
-0.2016 0.6057328068283709
-0.1848 0.6216173945326791
-0.16799999999999998 0.6381283642834281
-0.1512 0.6551488988410523
-0.1344 0.6724935882840227
-0.1176 0.6898884747178505
-0.1008 0.7069515950546321
-0.08399999999999999 0.7231796835835422
-0.0672 0.7379502192122251
-0.0504 0.7505505087252373
-0.0336 0.7602435592742331
-0.0168 0.7663701910941805
0.0 0.7684680442623433
0.0168 0.7663701910941805
0.0336 0.7602435592742331
0.0504 0.7505505087252373
0.0672 0.7379502192122251
0.08399999999999999 0.7231796835835422
0.1008 0.7069515950546321
0.1176 0.6898884747178505
0.1344 0.6724935882840227
0.1512 0.6551488988410523
0.16799999999999998 0.6381283642834281
0.1848 0.6216173945326791
0.2016 0.6057328068283709
0.21839999999999998 0.5905404854939833
0.2352 0.576069782561708
0.252 0.5623246702756577
0.2688 0.549292078644826
0.28559999999999997 0.5369479687619072
0.3024 0.5252616655921347
0.3192 0.5141988920155917
0.33599999999999997 0.5037238536284414
0.3528 0.49380064031489945
0.3696 0.48439414207502907
0.38639999999999997 0.47547062327560136
0.4032 0.4669980593308394
0.42 0.458946310188113
0.43679999999999997 0.4512871834284536
0.4536 0.443994424242359
0.4704 0.4370436584025969
0.48719999999999997 0.4304123064147069
0.504 0.42407948138636936
0.5207999999999999 0.41802587916535405
0.5376 0.41223366648098714
0.5544 0.4066863708472464
0.5711999999999999 0.401368774604424
0.588 0.3962668145180858
0.6048 0.3913674876953816
0.6215999999999999 0.3866587641320073
0.6384 0.3821295059057321
0.6552 0.37776939283975747
0.6719999999999999 0.3735688543399076
0.6888 0.369519007040953
0.7056 0.3656115978635081
0.7223999999999999 0.36183895207249117
0.7392 0.35819392593313776
0.756 0.3546698635754437
0.7727999999999999 0.35126055769871767
0.7896 0.3479602137719667
0.8064 0.3447634174112801
0.8231999999999999 0.3416651046410029
0.84 0.338660534770397
0.8568 0.3357452656413154
0.8735999999999999 0.33291513102478615
0.8904 0.33016621996513257
0.9072 0.32749485788942384
0.9239999999999999 0.32489758931754703
0.9408 0.3223711620241652
0.9576 0.3199125125182813
0.9743999999999999 0.31751875271925906
0.9912 0.3151871577199741
1.008 0.31291515453843827
1.0248 0.3107003117688854
1.0415999999999999 0.3085403300518719
1.0583999999999998 0.30643303329083366
1.0752 0.30437636054942946
1.092 0.3023683585703514
1.1088 0.3004071748618985
1.1256 0.2984910513036939
1.1423999999999999 0.29661831822750906
1.1591999999999998 0.29478738893325
1.176 0.29299675460384556
1.1928 0.29124497958615675
1.2096 0.28953069700796086
1.2264 0.2878526047038311
1.2431999999999999 0.2862094614251239
1.2599999999999998 0.28460008331152076
1.2768 0.28302334060354783
1.2936 0.2814781545772933
1.3104 0.27996349468418696
1.3272 0.27847837588015556
1.3439999999999999 0.2770218561298299
1.3607999999999998 0.27559303407266655
1.3776 0.2741910468389689
1.3944 0.27281506800475874
1.4112 0.2714643056754116
1.428 0.2701380006887252
1.4447999999999999 0.2688354249288967
1.4615999999999998 0.26755587974355166
1.4784 0.2662986944565773
1.4952 0.26506322497010365
1.512 0.26384885244949663
1.5288 0.2626549820856736
1.5455999999999999 0.2614810419295243
1.5623999999999998 0.26032648179360257
1.5792 0.25919077221660297
1.596 0.2580734034865024
1.6128 0.25697388471852894
1.6296 0.255891742984406
1.6463999999999999 0.2548265224895983
1.6631999999999998 0.2537777837954844
1.68 0.25274510308364373
1.6968 0.2517280714596145
1.7136 0.2507262942936839
1.7304 0.24973939059642866
1.7471999999999999 0.2487669924268893
1.7639999999999998 0.24780874433142297
1.7808 0.2468643028113626
1.7976 0.24593333581781282
1.8144 0.24501552227194956
1.8312 0.2441105516093498
1.8479999999999999 0.2432181233469572
1.8647999999999998 0.24233794667137418
1.8816 0.2414697400472809
1.8984 0.24061323084481215
1.9152 0.23976815498486398
1.932 0.23893425660130946
1.9487999999999999 0.23811128771918377
1.9655999999999998 0.23729900794798675
1.9824 0.2364971841892604
1.9992 0.23570559035767177
2.016 0.23492400711489303
2.0328 0.23415222161557428
2.0496 0.23339002726479965
2.0664 0.23263722348639296
2.0831999999999997 0.2318936155015397
2.0999999999999996 0.2311590141171664
2.1167999999999996 0.2304332355236014
2.1336 0.2297161011010207
2.1504 0.22900743723425684
2.1672 0.2283070751355381
2.184 0.22761485067476855
2.2008 0.22693060421697359
2.2176 0.2262541804665621
2.2344 0.22558542831807193
2.2512 0.22492420071308594
2.268 0.2242703545030134
2.2847999999999997 0.22362375031747742
2.3015999999999996 0.2229842524380156
2.3183999999999996 0.22235172867686753
2.3352 0.22172605026059766
2.352 0.2211070917183306
2.3688 0.22049473077439288
2.3856 0.21988884824514954
2.4024 0.21928932793985367
2.4192 0.21869605656531818
2.436 0.21810892363424914
2.4528 0.21752782137706528
2.4696 0.21695264465705766
2.4863999999999997 0.21638329088873995
2.5031999999999996 0.2158196599592455
2.5199999999999996 0.21526165415264562
2.5368 0.21470917807706055
2.5536 0.2141621385944341
2.5704 0.21362044475287423
2.5872 0.21308400772143937
2.604 0.21255274072726826
2.6208 0.21202655899495845
2.6376 0.21150537968810015
2.6544 0.2109891218528714
2.6712 0.21047770636361368
2.6879999999999997 0.2099710558703054
2.7047999999999996 0.20946909474785844
2.7215999999999996 0.20897174904716095
2.7384 0.2084789464477947
2.7552 0.207990616212366
2.772 0.20750668914238382
2.7888 0.20702709753561682
2.8056 0.20655177514488401
2.8224 0.20608065713821344
2.8392 0.20561368006031777
2.856 0.20515078179533672
2.8728 0.2046919015308022
2.8895999999999997 0.20423697972276925
2.9063999999999997 0.20378595806207556
2.9231999999999996 0.20333877944169018
2.94 0.20289538792509998
2.9568 0.20245572871570527
2.9736 0.20201974812718157
2.9904 0.20158739355477326
3.0072 0.20115861344748423
3.024 0.2007333572811368
3.0408 0.20031157553225756
3.0576 0.19989321965277435
3.0744 0.19947824204548129
3.0911999999999997 0.1990665960402535
3.1079999999999997 0.1986582358709817
3.1247999999999996 0.19825311665320042
3.1416 0.1978511943623898
3.1584 0.19745242581291647
3.1752 0.19705676863760935
3.192 0.19666418126792756
3.2088 0.19627462291471606
3.2256 0.19588805354952518
3.2424 0.19550443388646266
3.2592 0.19512372536458264
3.276 0.19474589013077115
3.2927999999999997 0.19437089102312635
3.3095999999999997 0.19399869155481053
3.3263999999999996 0.19362925589835778
3.3432 0.19326254887042568
3.36 0.1928985359169744
3.3768 0.19253718309885773
3.3936 0.19217845707781606
3.4104 0.19182232510285468
3.4272 0.19146875499699842
3.444 0.1911177151444066
3.4608 0.19076917447783984
3.4776 0.19042310246646713
3.4943999999999997 0.19007946910399912
3.5111999999999997 0.18973824489714675
3.5279999999999996 0.18939940085437562
3.5448 0.18906290847497323
3.5616 0.18872873973839696
3.5784 0.188396867093905
3.5952 0.18806726345045863
3.612 0.1877399021668896
3.6288 0.18741475704232002
3.6456 0.1870918023068332
3.6624 0.1867710126123823
3.6792 0.1864523630239327
3.6959999999999997 0.18613582901083062
3.7127999999999997 0.18582138643838939
3.7295999999999996 0.1855090115596897
3.7464 0.18519868100758788
3.7632 0.18489037178692033
3.78 0.18458406126690355
3.7968 0.18427972717372654
3.8136 0.18397734758332193
3.8304 0.1836769009143165
3.8472 0.18337836592115458
3.864 0.18308172168738887
3.8808 0.1827869476191378
3.8975999999999997 0.18249402343868992
3.9143999999999997 0.1822029291782788
3.9311999999999996 0.18191364517399533
3.948 0.18162615205984536
3.9648 0.18134043076195785
3.9816 0.1810564624929191
3.9984 0.1807742287462496
4.0152 0.18049371129100228
4.032 0.18021489216649525
4.0488 0.17993775367716142
4.0656 0.17966227838751905
4.0824 0.17938844911725949
4.0992 0.1791162489364465
4.116 0.1788456611608258
4.1328 0.17857666934724264
4.1495999999999995 0.17830925728916203

